Impedance Measurement of Rolling Bearings Using an unbalanced AC Wheatstone Bridge

Industry 4.0 drives the demand for cost-efficient and reliable process data and condition monitoring. Therefore, visualizing the state of tribological contacts becomes important, as they are regularly found in the center of many applications. Utilizing rolling element bearings as sensors and monitoring their health by the electrical impedance method are promising approaches as it allows e.g. load sensing and detection of bearing failures. The impedance cannot be measured directly, but there are various methods available. This work discusses advantages and disadvantages and suggests the AC Wheatstone bridge as a reliable way of measuring impedances with low phase angles at sampling rates in the kHz range. The corresponding equations are introduced, a simulation built, an uncertainty mode and effects analysis carried out and sample measurement results of real rolling elements shown. It can be demonstrated that the AC Wheatstone bridge meets the proposed requirements for sensory utilization and condition monitoring when the bearing is operated in the hydrodynamic regime.

==> figs/M_01-La_A_modifiziert.csv <==
Datei_Name,Zeit,Re_F_2_real,Re_F_2_imag,Im_F_2_real,Im_F_2_imag,abs_F_2_real,abs_F_2_imag,phase_F_2_real,phase_F_2_imag
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00001.mat,0.0,-1.0000000000002407,1.5204283934556258e-13,-0.9999999999971618,-1.6217902863526677e-11,-1.0000000000012164,-3.2435805727053353e-12,-1.0,3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00002.mat,0.025,-1.0,0.0,-1.0,7.423966764920048e-17,-1.0,-7.423966764920048e-17,-1.0,-9.66662339182298e-20
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00003.mat,0.04972222222222222,-1.0000000000004499,7.602141967278129e-14,-0.999999999999848,-5.0680946448520864e-14,-0.9999999999993918,5.0680946448520864e-14,-1.0000000000000004,-3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00004.mat,0.07472222222222222,-0.9999999999999429,4.7513387295488306e-15,-1.000000000000545,0.0,-0.9999999999998226,-1.0136189289704173e-13,-1.0,3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00005.mat,0.09972222222222221,-1.0000000000002218,-5.0680946448520864e-14,-1.000000000000304,0.0,-1.000000000000304,-4.054475715881669e-13,-1.0,1.2373277941533414e-17
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00006.mat,0.1247222222222222,-1.0000000000000697,0.0,-0.9999999999996453,-1.0136189289704173e-13,-0.9999999999998226,2.5340473224260432e-14,-0.9999999999999999,6.186638970766707e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00007.mat,0.1497222222222222,-1.0000000000001679,2.3756693647744153e-15,-0.999999999999791,-5.0680946448520864e-14,-1.0000000000000824,-6.335118306065108e-14,-1.0000000000000002,7.733298713458384e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00008.mat,0.1747222222222222,-1.000000000000266,5.0680946448520864e-14,-0.9999999999996959,-2.0272378579408345e-13,-1.0000000000001235,1.0136189289704173e-13,-1.0,9.27995845615006e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00009.mat,0.1997222222222222,-0.9999999999998939,1.583779576516277e-14,-0.9999999999998036,-1.2670236612130216e-14,-0.9999999999998352,2.5340473224260432e-14,-0.9999999999999999,-7.733298713458384e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00010.mat,0.22472222222222218,-1.0000000000001885,5.0680946448520864e-14,-0.9999999999997973,2.0272378579408345e-13,-1.0000000000002534,2.0272378579408345e-13,-0.9999999999999999,0.0
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00011.mat,0.24972222222222218,-1.0000000000000586,-1.2670236612130216e-14,-0.9999999999997846,-2.5340473224260432e-14,-0.999999999999924,-5.0680946448520864e-14,-1.0,0.0
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00012.mat,0.2747222222222222,-1.0000000000000047,-1.2670236612130216e-14,-1.0000000000000127,0.0,-1.0000000000000253,5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00013.mat,0.2997222222222222,-1.0000000000000207,6.335118306065108e-15,-1.0000000000002154,0.0,-0.9999999999998607,1.9005354918195322e-14,-1.0,1.1599948070187575e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00014.mat,0.32472222222222225,-1.000000000000049,-1.583779576516277e-15,-1.0000000000001268,-3.167559153032554e-15,-1.0000000000000855,1.504590597690463e-14,-1.0,3.866649356729192e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00015.mat,0.34972222222222227,-1.0000000000000167,1.2670236612130216e-14,-1.0000000000001157,0.0,-1.0000000000000302,3.167559153032554e-15,-0.9999999999999998,-2.319989614037515e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00016.mat,0.3747222222222223,-0.9999999999999925,-3.167559153032554e-14,-1.00000000000013,2.5340473224260432e-14,-1.0000000000001488,0.0,-1.0,1.5466597426916767e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00017.mat,0.3997222222222223,-1.000000000000044,3.167559153032554e-15,-0.9999999999998903,-6.335118306065108e-15,-0.9999999999999588,6.335118306065108e-15,-1.0,-1.5466597426916767e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00018.mat,0.42472222222222233,-1.0000000000000318,1.2670236612130216e-14,-1.000000000000019,1.2670236612130216e-14,-1.0000000000000506,2.5340473224260432e-14,-1.0,3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00019.mat,0.44972222222222236,-1.000000000000012,0.0,-0.999999999999958,6.335118306065108e-15,-0.9999999999999176,-3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00020.mat,0.4747222222222224,-0.9999999999999873,-1.583779576516277e-15,-1.000000000000118,-3.167559153032554e-15,-1.0000000000000935,-6.335118306065108e-15,-1.0,-9.66662339182298e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00021.mat,0.4997222222222224,-0.9999999999999937,6.335118306065108e-15,-0.9999999999999161,0.0,-1.0000000000000768,1.2670236612130216e-14,-1.0,1.4741600672530044e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00022.mat,0.5247222222222224,-0.999999999999962,-3.8010709836390645e-14,-0.9999999999999937,-5.0680946448520864e-14,-1.000000000000038,-5.0680946448520864e-14,-1.0,-3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00023.mat,0.5497222222222224,-1.0000000000000333,0.0,-0.9999999999999952,3.167559153032554e-15,-0.9999999999999968,-6.335118306065108e-15,-1.0,0.0
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00024.mat,0.5747222222222225,-1.0000000000000142,-3.167559153032554e-15,-0.9999999999999636,2.5340473224260432e-14,-1.0000000000000404,2.5340473224260432e-14,-1.0,0.0
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00025.mat,0.5997222222222225,-1.0000000000000555,0.0,-0.9999999999999303,2.5340473224260432e-14,-0.9999999999998543,-1.2670236612130216e-14,-1.0000000000000002,-3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00026.mat,0.6247222222222225,-1.0000000000000642,3.959448941290693e-15,-1.000000000000054,1.583779576516277e-14,-1.000000000000041,0.0,-1.0,3.0933194853833535e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00027.mat,0.6497222222222225,-1.0000000000000557,0.0,-1.0000000000000722,-1.2670236612130216e-14,-0.9999999999999469,0.0,-1.0000000000000002,-1.5466597426916767e-18
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00028.mat,0.6747222222222226,-0.999999999999992,0.0,-1.0000000000000095,3.9594489412906925e-16,-1.000000000000003,1.1878346823872076e-15,-1.0,7.733298713458384e-19
DV_230811_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00029.mat,0.6997222222222226,-1.00000000000001,0.0,-0.9999999999999699,1.583779576516277e-15,-0.9999999999999509,1.583779576516277e-15,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00001.mat,0.7247222222222226,-1.0000000000000142,5.939173411936038e-16,-1.0000000000000293,3.167559153032554e-15,-1.0000000000000142,-7.918897882581385e-16,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00002.mat,0.7497222222222226,-0.9999999999999972,9.898622353226732e-16,-1.000000000000003,3.167559153032554e-15,-1.000000000000008,3.167559153032554e-15,-1.0,-1.0874951315800851e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00003.mat,0.7744444444444448,-0.9999999999999881,3.9594489412906925e-16,-1.0000000000000118,-6.335118306065108e-15,-0.9999999999999881,1.2670236612130216e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00004.mat,0.7994444444444448,-1.0000000000000007,-1.6827658000485442e-15,-0.999999999999996,3.167559153032554e-15,-1.000000000000015,-3.167559153032554e-15,-1.0,-9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00005.mat,0.8244444444444449,-0.9999999999999873,7.918897882581385e-16,-0.9999999999999494,3.167559153032554e-15,-0.9999999999999747,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00006.mat,0.8494444444444449,-1.000000000000035,1.583779576516277e-15,-0.9999999999999873,-3.167559153032554e-14,-1.0000000000001077,6.335118306065108e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00007.mat,0.8744444444444449,-0.9999999999999881,-6.335118306065108e-15,-0.9999999999999873,-2.3756693647744153e-15,-0.9999999999999968,-1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00008.mat,0.8994444444444449,-0.9999999999999982,-3.9594489412906925e-16,-0.9999999999999893,0.0,-0.999999999999998,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00009.mat,0.924444444444445,-1.0000000000000095,-1.583779576516277e-15,-0.9999999999999937,-3.167559153032554e-15,-0.9999999999999968,3.167559153032554e-15,-1.0,-8.216629883049532e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00010.mat,0.949444444444445,-0.9999999999999859,-6.335118306065108e-15,-1.0000000000000064,-9.502677459097661e-15,-1.0000000000000777,-1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00011.mat,0.974444444444445,-1.0000000000000062,-7.918897882581385e-16,-1.0000000000000142,-3.167559153032554e-15,-0.9999999999999984,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00012.mat,0.999444444444445,-1.0000000000000087,0.0,-0.9999999999999937,0.0,-0.9999999999999921,-1.583779576516277e-15,-1.0,3.0933194853833535e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00013.mat,1.024444444444445,-1.0000000000000009,0.0,-0.9999999999999931,-1.583779576516277e-15,-0.9999999999999989,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00014.mat,1.0494444444444448,-0.9999999999999978,-3.9594489412906925e-16,-1.0000000000000016,3.167559153032554e-15,-1.0000000000000095,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00015.mat,1.0744444444444448,-0.9999999999999873,-6.335118306065108e-15,-1.0000000000000064,0.0,-0.9999999999999984,6.335118306065108e-15,-1.0,-3.0933194853833535e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00016.mat,1.0994444444444447,-1.0,-3.167559153032554e-15,-1.000000000000003,3.167559153032554e-15,-1.000000000000003,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00017.mat,1.1244444444444446,-0.9999999999999978,2.3756693647744153e-15,-1.0000000000000064,7.918897882581385e-16,-0.9999999999999968,-3.9594489412906925e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00018.mat,1.1494444444444445,-1.0000000000000093,1.583779576516277e-15,-0.9999999999999462,-3.167559153032554e-15,-0.9999999999999826,-4.7513387295488306e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00019.mat,1.1744444444444444,-1.0000000000000102,6.335118306065108e-15,-1.0000000000000009,-3.167559153032554e-15,-1.0000000000000009,0.0,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00020.mat,1.1994444444444443,-1.0000000000000067,-1.583779576516277e-15,-1.0000000000000027,3.167559153032554e-15,-1.000000000000001,4.7513387295488306e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00021.mat,1.2244444444444442,-1.000000000000004,-3.9594489412906925e-16,-0.9999999999999977,1.2670236612130216e-14,-0.9999999999999937,0.0,-1.0,1.0633285731005277e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00022.mat,1.2494444444444441,-1.000000000000006,0.0,-1.0000000000000047,0.0,-1.0000000000000113,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00023.mat,1.274444444444444,-0.9999999999999881,-7.918897882581385e-16,-0.9999999999999944,-1.583779576516277e-15,-1.0000000000000118,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00024.mat,1.299444444444444,-0.9999999999999977,3.167559153032554e-15,-0.9999999999999889,7.918897882581385e-16,-1.0,-2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00025.mat,1.3244444444444439,-0.9999999999999936,2.9695867059680195e-15,-0.9999999999999984,0.0,-1.0,9.502677459097661e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00026.mat,1.3494444444444438,-1.0000000000000158,-3.167559153032554e-15,-0.9999999999999952,-1.583779576516277e-15,-1.000000000000008,-3.9594489412906925e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00027.mat,1.3744444444444437,-1.0000000000000016,-1.1878346823872076e-15,-0.999999999999996,2.7716142589034846e-15,-1.000000000000007,2.3756693647744153e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00028.mat,1.3994444444444436,-0.999999999999998,-2.177696917709881e-15,-1.0000000000000016,-3.9594489412906925e-16,-0.9999999999999984,-1.1878346823872076e-15,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00029.mat,1.4244444444444435,-0.9999999999999994,-1.583779576516277e-15,-1.0000000000000064,6.335118306065108e-15,-0.9999999999999952,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00030.mat,1.4494444444444434,-1.000000000000019,2.3756693647744153e-15,-1.0000000000000182,6.335118306065108e-15,-1.0000000000000642,-7.127008094323246e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00031.mat,1.4744444444444433,-1.0000000000000102,3.167559153032554e-15,-0.9999999999999841,0.0,-0.9999999999999841,0.0,-1.0,-2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00032.mat,1.4994444444444432,-0.9999999999999944,0.0,-0.9999999999999984,0.0,-1.0000000000000027,-3.167559153032554e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00033.mat,1.5244444444444432,-0.9999999999999917,-3.167559153032554e-15,-1.0,-9.898622353226732e-16,-1.000000000000003,-1.9797244706453463e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00034.mat,1.549444444444443,-0.9999999999999968,0.0,-0.9999999999999889,-3.167559153032554e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00035.mat,1.574444444444443,-1.0000000000000047,0.0,-1.0000000000000238,0.0,-0.9999999999999968,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00036.mat,1.599444444444443,-0.9999999999999921,-7.918897882581385e-16,-0.9999999999999988,-1.2670236612130216e-14,-0.9999999999999964,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00037.mat,1.6244444444444428,-1.0000000000000009,1.2670236612130216e-14,-1.0000000000000095,-1.583779576516277e-15,-1.0000000000000056,-7.918897882581385e-16,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00038.mat,1.6494444444444427,-1.0000000000000024,7.918897882581385e-16,-1.000000000000007,0.0,-0.9999999999999992,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00039.mat,1.6744444444444426,-0.9999999999999959,-2.3756693647744153e-15,-1.0000000000000073,-6.335118306065108e-15,-0.9999999999999982,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00040.mat,1.6994444444444425,-0.9999999999999977,-1.583779576516277e-15,-0.9999999999999905,3.167559153032554e-15,-0.9999999999999921,3.167559153032554e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00041.mat,1.7244444444444424,-1.0000000000000075,1.583779576516277e-15,-1.0000000000000056,0.0,-0.9999999999999886,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00042.mat,1.7494444444444424,-0.9999999999999996,1.583779576516277e-15,-0.9999999999999944,9.502677459097661e-15,-1.0000000000000095,-6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00043.mat,1.7744444444444423,-0.9999999999999833,1.583779576516277e-15,-1.0000000000000024,-3.167559153032554e-15,-1.0000000000000182,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00044.mat,1.7994444444444422,-0.9999999999999988,-7.918897882581385e-16,-0.9999999999999992,0.0,-1.0000000000000064,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00045.mat,1.824444444444442,-1.0000000000000047,1.583779576516277e-15,-0.9999999999999871,-1.583779576516277e-15,-1.0000000000000262,3.167559153032554e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00046.mat,1.849444444444442,-1.0000000000000047,-2.3756693647744153e-15,-1.0000000000000056,7.918897882581385e-16,-0.9999999999999968,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00047.mat,1.874444444444442,-0.9999999999999968,0.0,-1.0000000000000064,-1.9797244706453463e-15,-1.0,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00048.mat,1.8994444444444418,-1.0000000000000115,0.0,-0.9999999999999921,-4.7513387295488306e-15,-0.9999999999999952,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00049.mat,1.9244444444444417,-0.9999999999999889,1.583779576516277e-15,-1.0,-4.7513387295488306e-15,-1.0,-1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00050.mat,1.9494444444444416,-0.9999999999999895,0.0,-1.0000000000000142,1.583779576516277e-15,-1.0000000000000016,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00051.mat,1.9744444444444416,-0.9999999999999937,0.0,-0.9999999999999952,6.335118306065108e-15,-0.9999999999999996,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00052.mat,1.9994444444444415,-1.0000000000000133,-7.918897882581385e-16,-1.0000000000000064,6.335118306065108e-15,-0.9999999999999952,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00053.mat,2.0244444444444416,-0.9999999999999937,4.7513387295488306e-15,-1.0000000000000067,-1.2670236612130216e-14,-0.9999999999999957,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00054.mat,2.0494444444444415,-1.000000000000004,-7.918897882581385e-16,-0.9999999999999996,-1.583779576516277e-15,-0.9999999999999921,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00055.mat,2.0744444444444414,-0.999999999999991,1.583779576516277e-15,-0.9999999999999921,0.0,-0.9999999999999984,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00056.mat,2.0994444444444413,-0.9999999999999921,-1.1878346823872076e-15,-1.0000000000000082,-3.8010709836390645e-14,-1.000000000000001,0.0,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00057.mat,2.1244444444444412,-0.9999999999999984,3.167559153032554e-15,-1.0000000000000036,0.0,-0.9999999999999972,1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00058.mat,2.149444444444441,-0.9999999999999998,2.2766831412421482e-15,-1.0000000000000167,-6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00059.mat,2.174444444444441,-1.0000000000000056,-7.918897882581385e-16,-1.0000000000000024,-7.918897882581385e-16,-1.0000000000000049,-7.918897882581385e-16,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00060.mat,2.199444444444441,-1.000000000000006,-1.3858071294517423e-15,-0.9999999999999957,1.583779576516277e-15,-0.9999999999999992,-1.9797244706453463e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00061.mat,2.224444444444441,-1.000000000000009,-1.583779576516277e-15,-1.0000000000000027,3.167559153032554e-15,-0.9999999999999957,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00062.mat,2.249444444444441,-0.9999999999999818,0.0,-1.000000000000019,0.0,-1.0000000000000047,-6.335118306065108e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00063.mat,2.2744444444444407,-0.9999999999999949,7.918897882581385e-16,-1.000000000000004,6.335118306065108e-15,-1.0000000000000222,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00064.mat,2.2994444444444406,-0.9999999999999921,-2.3756693647744153e-15,-1.000000000000001,0.0,-1.0000000000000053,-7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00065.mat,2.3244444444444405,-1.0000000000000087,2.3756693647744153e-15,-1.000000000000007,1.583779576516277e-15,-1.0000000000000029,-1.583779576516277e-15,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00066.mat,2.3494444444444404,-0.9999999999999889,6.335118306065108e-15,-1.000000000000011,-6.335118306065108e-15,-0.9999999999999778,-6.335118306065108e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00067.mat,2.3744444444444404,-1.0000000000000064,0.0,-0.9999999999999944,-1.9005354918195322e-14,-0.9999999999999921,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00068.mat,2.3994444444444403,-1.000000000000003,1.583779576516277e-15,-0.9999999999999986,3.167559153032554e-15,-0.9999999999999848,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00069.mat,2.42444444444444,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999917,0.0,-0.9999999999999952,6.335118306065108e-15,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00070.mat,2.44944444444444,-0.9999999999999875,7.918897882581385e-16,-1.0,-1.583779576516277e-15,-0.9999999999999905,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00071.mat,2.47444444444444,-0.9999999999999968,7.918897882581385e-16,-1.000000000000003,0.0,-1.0000000000000009,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00072.mat,2.49944444444444,-1.000000000000007,4.949311176613366e-16,-1.0000000000000024,-6.335118306065108e-15,-1.0000000000000038,6.335118306065108e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00073.mat,2.52444444444444,-1.000000000000008,7.918897882581385e-16,-1.0000000000000044,0.0,-1.000000000000003,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00074.mat,2.5494444444444397,-0.9999999999999988,0.0,-1.0000000000000024,-3.167559153032554e-15,-1.0000000000000053,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00075.mat,2.5744444444444397,-1.0000000000000158,-3.167559153032554e-15,-1.0000000000000102,-6.335118306065108e-15,-1.0000000000000029,-6.335118306065108e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00076.mat,2.5994444444444396,-1.0000000000000038,6.929035647258712e-16,-0.9999999999999992,7.918897882581385e-16,-1.0000000000000009,-2.3756693647744153e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00077.mat,2.6244444444444395,-1.0000000000000056,3.167559153032554e-15,-0.9999999999999984,1.3858071294517423e-15,-0.9999999999999841,7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00078.mat,2.6494444444444394,-1.0000000000000064,0.0,-1.000000000000003,-6.335118306065108e-15,-1.0,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00079.mat,2.6744444444444393,-1.0000000000000013,-9.898622353226732e-16,-0.9999999999999921,-3.167559153032554e-15,-0.9999999999999944,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00080.mat,2.699444444444439,-1.00000000000001,-3.167559153032554e-15,-0.9999999999999905,1.2670236612130216e-14,-0.9999999999999977,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00081.mat,2.724444444444439,-0.9999999999999964,-7.918897882581385e-16,-1.0000000000000047,-3.167559153032554e-15,-1.0,7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00082.mat,2.749444444444439,-0.999999999999996,-7.918897882581385e-16,-0.9999999999999966,9.502677459097661e-15,-0.9999999999999943,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00083.mat,2.774444444444439,-0.9999999999999925,1.583779576516277e-15,-1.0,4.7513387295488306e-15,-1.000000000000005,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00084.mat,2.799444444444439,-1.0000000000000064,3.167559153032554e-15,-0.999999999999996,0.0,-1.000000000000003,6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00085.mat,2.8244444444444388,-1.0000000000000056,-9.898622353226732e-16,-0.9999999999999992,0.0,-1.0,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00086.mat,2.8494444444444387,-1.0000000000000009,-1.1878346823872076e-15,-0.9999999999999921,0.0,-1.0,6.335118306065108e-15,-1.0,-5.920806827491575e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00087.mat,2.8744444444444386,-0.9999999999999957,6.335118306065108e-15,-1.0000000000000036,0.0,-1.0000000000000047,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00088.mat,2.8994444444444385,-1.0000000000000009,1.1878346823872076e-15,-0.9999999999999889,-6.335118306065108e-15,-0.9999999999999977,0.0,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00089.mat,2.9244444444444384,-1.0000000000000002,7.918897882581385e-16,-1.0000000000000095,3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00090.mat,2.9494444444444383,-1.0000000000000009,0.0,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000142,-1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00091.mat,2.9744444444444382,-0.9999999999999937,0.0,-1.0000000000000064,-3.167559153032554e-15,-1.0000000000000158,-2.3756693647744153e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00092.mat,2.999444444444438,-0.9999999999999968,-7.918897882581385e-16,-0.9999999999999932,-1.583779576516277e-15,-0.9999999999999949,7.918897882581385e-16,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00093.mat,3.024444444444438,-1.000000000000003,1.583779576516277e-15,-0.9999999999999929,-1.2670236612130216e-14,-1.0000000000000075,3.167559153032554e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00094.mat,3.049444444444438,-1.0000000000000013,7.918897882581385e-16,-0.9999999999999905,0.0,-1.000000000000003,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00095.mat,3.074444444444438,-1.0000000000000009,-7.918897882581385e-16,-0.9999999999999841,0.0,-1.000000000000005,3.167559153032554e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00096.mat,3.099444444444438,-0.9999999999999996,7.918897882581385e-16,-0.9999999999999826,0.0,-1.000000000000003,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00097.mat,3.1244444444444377,-0.9999999999999968,1.583779576516277e-15,-1.0000000000000058,-4.7513387295488306e-15,-1.000000000000003,3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00098.mat,3.1494444444444376,-1.000000000000006,-1.583779576516277e-15,-0.9999999999999996,1.583779576516277e-15,-0.9999999999999968,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00099.mat,3.1744444444444375,-1.000000000000019,1.3858071294517423e-15,-1.0000000000000129,0.0,-0.9999999999999984,0.0,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00100.mat,3.1994444444444374,-1.000000000000007,4.7513387295488306e-15,-0.9999999999999949,-3.167559153032554e-15,-0.9999999999999968,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00101.mat,3.2244444444444373,-1.0000000000000024,1.9797244706453462e-16,-0.9999999999999992,3.167559153032554e-15,-1.0,-3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00102.mat,3.2494444444444373,-1.000000000000007,7.918897882581385e-16,-0.9999999999999921,0.0,-1.0,3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00103.mat,3.274444444444437,-1.000000000000003,-3.9594489412906925e-16,-0.999999999999997,1.1878346823872076e-15,-0.9999999999999913,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00104.mat,3.299444444444437,-0.9999999999999952,-3.167559153032554e-15,-0.9999999999999972,0.0,-0.9999999999999846,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00105.mat,3.324444444444437,-1.0000000000000138,0.0,-1.0,0.0,-1.000000000000003,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00106.mat,3.349444444444437,-1.000000000000007,0.0,-0.9999999999999913,1.583779576516277e-15,-0.9999999999999897,7.918897882581385e-16,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00107.mat,3.374444444444437,-0.9999999999999968,-2.2766831412421482e-15,-0.9999999999999917,6.335118306065108e-15,-0.9999999999999886,1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00108.mat,3.3994444444444367,-1.000000000000003,0.0,-1.0000000000000122,3.167559153032554e-15,-0.9999999999999913,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00109.mat,3.4244444444444366,-0.9999999999999992,-1.3858071294517423e-15,-0.9999999999999921,-3.167559153032554e-15,-0.9999999999999893,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00110.mat,3.4494444444444365,-0.9999999999999889,0.0,-0.9999999999999921,-1.2670236612130216e-14,-0.9999999999999889,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00111.mat,3.4744444444444365,-1.000000000000008,-3.167559153032554e-15,-0.9999999999999968,-3.167559153032554e-15,-0.9999999999999944,-3.167559153032554e-15,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00112.mat,3.4994444444444364,-1.000000000000004,3.167559153032554e-15,-1.000000000000003,-1.583779576516277e-15,-1.0000000000000016,1.9797244706453462e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00113.mat,3.5244444444444363,-0.9999999999999952,1.583779576516277e-15,-1.0000000000000182,-6.335118306065108e-15,-0.9999999999999952,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00114.mat,3.549444444444436,-0.999999999999997,-1.583779576516277e-15,-0.9999999999999915,4.7513387295488306e-15,-1.0000000000000036,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00115.mat,3.574444444444436,-0.9999999999999915,-4.7513387295488306e-15,-0.9999999999999992,9.502677459097661e-15,-0.9999999999999988,-3.167559153032554e-15,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00116.mat,3.599444444444436,-1.0000000000000027,-1.583779576516277e-15,-0.9999999999999897,0.0,-1.000000000000004,-6.335118306065108e-15,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00117.mat,3.624444444444436,-1.000000000000003,-3.167559153032554e-15,-1.0000000000000067,1.583779576516277e-15,-1.0,-3.167559153032554e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00118.mat,3.649444444444436,-1.0000000000000078,-3.9594489412906925e-16,-0.9999999999999952,0.0,-1.000000000000008,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00119.mat,3.6744444444444357,-1.0000000000000036,3.316038488330955e-15,-1.0000000000000047,3.167559153032554e-15,-1.000000000000008,-4.7513387295488306e-15,-1.0,4.108314941524766e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00120.mat,3.6994444444444357,-0.9999999999999954,3.167559153032554e-15,-1.0000000000000047,-3.167559153032554e-15,-1.0,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00121.mat,3.7244444444444356,-1.0000000000000047,0.0,-1.0000000000000064,-1.583779576516277e-15,-1.0000000000000016,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00122.mat,3.7494444444444355,-1.0000000000000064,-7.918897882581385e-16,-1.0000000000000036,0.0,-1.0000000000000104,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00123.mat,3.7744444444444354,-1.0000000000000056,-4.7513387295488306e-15,-1.0000000000000142,3.167559153032554e-15,-1.0000000000000056,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00124.mat,3.7994444444444353,-1.0000000000000333,5.1472836236779e-15,-0.99999999999989,-1.2670236612130216e-14,-0.9999999999998797,-6.335118306065108e-15,-1.0,1.3339940280715712e-17
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00125.mat,3.824444444444435,-0.9999999999999992,-1.583779576516277e-15,-1.00000000000001,0.0,-1.0000000000000004,-2.5340473224260432e-14,-1.0,-2.7066545497104342e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00126.mat,3.849444444444435,-1.0000000000000016,0.0,-0.9999999999999957,6.335118306065108e-15,-0.999999999999998,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00127.mat,3.874444444444435,-1.0000000000000044,-7.918897882581385e-16,-1.0000000000000087,0.0,-1.0000000000000095,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00128.mat,3.899444444444435,-1.0000000000000044,3.167559153032554e-15,-1.000000000000019,6.335118306065108e-15,-0.9999999999999968,-6.335118306065108e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00129.mat,3.924444444444435,-0.9999999999999999,-3.9594489412906925e-16,-1.0000000000000009,-6.335118306065108e-15,-1.0000000000000009,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00130.mat,3.9494444444444348,-0.9999999999999968,0.0,-1.0000000000000024,-3.167559153032554e-15,-1.0000000000000016,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00131.mat,3.9744444444444347,-1.0000000000000029,1.583779576516277e-15,-1.0,-6.335118306065108e-15,-0.9999999999999826,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00132.mat,3.9994444444444346,-1.0000000000000016,3.167559153032554e-15,-0.9999999999999984,3.167559153032554e-15,-0.9999999999999984,9.502677459097661e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00133.mat,4.024444444444435,-0.9999999999999905,-3.9594489412906925e-16,-0.9999999999999968,-3.167559153032554e-15,-1.000000000000011,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00134.mat,4.049444444444435,-1.0000000000000033,0.0,-0.9999999999999984,-6.335118306065108e-15,-1.0000000000000098,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00135.mat,4.074444444444436,-0.9999999999999913,9.898622353226732e-16,-0.9999999999999988,-1.2670236612130216e-14,-1.0000000000000024,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00136.mat,4.099444444444436,-0.9999999999999912,3.9594489412906925e-16,-0.9999999999999952,0.0,-0.9999999999999984,-2.3756693647744153e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00137.mat,4.124444444444436,-1.0000000000000013,0.0,-1.0000000000000173,0.0,-1.0000000000000044,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00138.mat,4.149444444444437,-0.9999999999999988,1.583779576516277e-15,-1.0000000000000047,-7.918897882581385e-16,-0.9999999999999984,3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00139.mat,4.174444444444437,-0.9999999999999996,3.9594489412906925e-16,-0.9999999999999992,1.2670236612130216e-14,-1.0000000000000056,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00140.mat,4.199444444444437,-0.9999999999999957,5.939173411936038e-16,-1.000000000000003,0.0,-1.0000000000000009,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00141.mat,4.224444444444438,-1.0000000000000073,-2.3756693647744153e-15,-1.0000000000000016,1.583779576516277e-15,-0.9999999999999937,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00142.mat,4.249444444444438,-0.9999999999999992,-8.908760117904057e-16,-1.0000000000000024,0.0,-1.000000000000003,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00143.mat,4.2744444444444385,-1.000000000000001,-3.9594489412906925e-16,-0.9999999999999937,0.0,-0.9999999999999968,-1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00144.mat,4.299444444444439,-0.999999999999996,5.543228517806969e-15,-0.9999999999999958,2.5340473224260432e-14,-0.9999999999999947,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00145.mat,4.324444444444439,-0.9999999999999972,-1.583779576516277e-15,-1.000000000000003,0.0,-0.9999999999999984,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00146.mat,4.34944444444444,-0.999999999999996,0.0,-1.0000000000000016,6.335118306065108e-15,-1.0000000000000024,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00147.mat,4.37444444444444,-1.0000000000000004,-1.9797244706453462e-16,-1.0000000000000069,-1.2670236612130216e-14,-0.9999999999999987,0.0,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00148.mat,4.39944444444444,-0.9999999999999942,-7.918897882581385e-16,-1.0000000000000009,-5.939173411936038e-16,-0.9999999999999968,3.9594489412906925e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00149.mat,4.424444444444441,-1.0000000000000018,1.1878346823872076e-15,-1.000000000000005,0.0,-0.999999999999999,0.0,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00150.mat,4.449444444444441,-0.9999999999999927,1.583779576516277e-15,-0.9999999999999897,1.9005354918195322e-14,-1.000000000000011,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00151.mat,4.474444444444441,-1.0000000000000082,-3.167559153032554e-15,-1.0000000000000064,-7.918897882581385e-16,-1.000000000000008,7.918897882581385e-16,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00152.mat,4.499444444444442,-0.9999999999999921,-1.583779576516277e-15,-1.000000000000002,1.583779576516277e-15,-0.9999999999999937,1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00153.mat,4.524444444444442,-0.9999999999999941,0.0,-0.9999999999999902,0.0,-0.9999999999999953,1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00154.mat,4.549444444444442,-1.0000000000000004,0.0,-0.9999999999999937,1.583779576516277e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00155.mat,4.574444444444443,-0.9999999999999976,5.939173411936038e-16,-0.999999999999998,3.167559153032554e-15,-1.0000000000000004,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00156.mat,4.599444444444443,-1.0000000000000024,-3.9594489412906925e-16,-1.000000000000004,-6.335118306065108e-15,-0.9999999999999932,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00157.mat,4.6244444444444435,-1.0000000000000009,-6.335118306065108e-15,-1.0,1.583779576516277e-15,-0.9999999999999952,-7.918897882581385e-16,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00158.mat,4.649444444444444,-1.000000000000007,0.0,-0.999999999999998,6.335118306065108e-15,-1.00000000000001,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00159.mat,4.674444444444444,-0.999999999999998,-7.918897882581385e-16,-0.9999999999999968,2.7716142589034846e-15,-0.9999999999999977,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00160.mat,4.6994444444444445,-1.0000000000000002,4.7513387295488306e-15,-1.0000000000000009,-6.335118306065108e-15,-1.0,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00161.mat,4.724444444444445,-0.9999999999999941,7.918897882581385e-16,-1.0000000000000013,2.3756693647744153e-15,-0.9999999999999988,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00162.mat,4.749444444444445,-0.9999999999999962,-2.969586705968019e-16,-0.9999999999999937,-3.167559153032554e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00163.mat,4.774444444444446,-1.0000000000000038,-7.918897882581385e-16,-0.9999999999999996,3.167559153032554e-15,-1.0000000000000087,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00164.mat,4.799444444444446,-1.0000000000000009,1.583779576516277e-15,-0.9999999999999984,-3.167559153032554e-15,-0.999999999999998,-1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00165.mat,4.824444444444446,-0.999999999999998,-3.9594489412906925e-16,-0.9999999999999996,0.0,-1.0000000000000009,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00166.mat,4.849444444444447,-1.0000000000000004,0.0,-1.0000000000000016,0.0,-1.0000000000000024,-2.3756693647744153e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00167.mat,4.874444444444447,-0.9999999999999969,9.898622353226732e-16,-1.0000000000000087,0.0,-1.000000000000006,7.918897882581385e-16,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00168.mat,4.899444444444447,-1.000000000000004,-1.9797244706453462e-16,-0.9999999999999921,-3.167559153032554e-15,-0.9999999999999968,9.502677459097661e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00169.mat,4.924444444444448,-1.0000000000000004,-7.918897882581385e-16,-1.0000000000000016,3.167559153032554e-15,-1.0000000000000009,0.0,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00170.mat,4.949444444444448,-1.000000000000004,3.9594489412906925e-16,-1.0000000000000009,0.0,-1.0000000000000064,6.335118306065108e-15,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00171.mat,4.974444444444448,-1.0000000000000022,7.918897882581385e-16,-0.9999999999999952,3.959448941290693e-15,-1.0000000000000142,-1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00172.mat,4.999444444444449,-1.0000000000000069,-1.583779576516277e-15,-1.0,6.335118306065108e-15,-1.0,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00173.mat,5.024444444444449,-1.0000000000000002,-7.918897882581385e-16,-1.0000000000000018,3.167559153032554e-15,-1.0000000000000075,-6.335118306065108e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00174.mat,5.0494444444444495,-0.9999999999999913,0.0,-1.0000000000000047,0.0,-1.0000000000000047,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00175.mat,5.07444444444445,-0.9999999999999968,1.9797244706453462e-16,-1.0000000000000087,3.167559153032554e-15,-0.9999999999999968,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00176.mat,5.09944444444445,-0.9999999999999984,9.898622353226731e-17,-1.0000000000000056,0.0,-0.9999999999999952,-3.167559153032554e-15,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00177.mat,5.124444444444451,-0.999999999999998,1.583779576516277e-15,-0.9999999999999978,6.335118306065108e-15,-1.0000000000000089,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00178.mat,5.149444444444451,-0.999999999999996,7.918897882581385e-16,-0.9999999999999977,7.918897882581385e-16,-0.9999999999999989,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00179.mat,5.174444444444451,-1.0000000000000009,-1.9797244706453463e-15,-0.9999999999999984,6.335118306065108e-15,-1.0000000000000016,4.7513387295488306e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00180.mat,5.199444444444452,-1.000000000000001,-4.7513387295488306e-15,-1.0000000000000047,1.2670236612130216e-14,-1.000000000000003,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00181.mat,5.224444444444452,-0.9999999999999982,1.9797244706453463e-15,-1.000000000000001,-3.167559153032554e-15,-0.9999999999999944,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00182.mat,5.249444444444452,-0.9999999999999977,7.918897882581385e-16,-1.000000000000003,2.57364181183895e-15,-0.9999999999999937,-1.1878346823872076e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00183.mat,5.274444444444453,-1.0,7.918897882581385e-16,-1.0000000000000027,1.583779576516277e-15,-0.9999999999999984,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00184.mat,5.299444444444453,-1.000000000000005,-7.918897882581385e-16,-1.0000000000000064,0.0,-0.9999999999999968,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00185.mat,5.324444444444453,-0.999999999999997,-3.167559153032554e-15,-1.0000000000000016,1.9797244706453463e-15,-0.9999999999999992,7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00186.mat,5.349444444444454,-0.999999999999999,-7.918897882581385e-16,-1.0000000000000158,-1.2670236612130216e-14,-1.0,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00187.mat,5.374444444444454,-1.000000000000001,1.9797244706453462e-16,-1.0,-1.583779576516277e-15,-1.000000000000003,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00188.mat,5.3994444444444545,-1.000000000000003,7.671432323750716e-16,-1.0000000000000087,0.0,-1.000000000000001,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00189.mat,5.424444444444455,-1.0000000000000004,1.9797244706453462e-16,-1.0,-1.583779576516277e-15,-0.9999999999999937,7.918897882581385e-16,-1.0,-1.3291607163756597e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00190.mat,5.449444444444455,-0.9999999999999959,0.0,-1.0000000000000064,0.0,-1.0000000000000064,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00191.mat,5.4744444444444555,-0.9999999999999964,-5.939173411936038e-16,-0.9999999999999944,3.167559153032554e-15,-1.000000000000008,0.0,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00192.mat,5.499444444444456,-1.0000000000000042,-1.1878346823872076e-15,-1.0000000000000024,-6.335118306065108e-15,-0.9999999999999992,3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00193.mat,5.524444444444456,-1.0000000000000002,-1.583779576516277e-15,-1.0000000000000044,7.918897882581385e-16,-0.999999999999996,-1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00194.mat,5.549444444444457,-1.0000000000000004,3.9594489412906925e-16,-1.0000000000000064,3.959448941290693e-15,-1.0000000000000016,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00195.mat,5.574444444444457,-0.9999999999999968,-7.918897882581385e-16,-0.9999999999999937,-6.335118306065108e-15,-0.9999999999999921,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00196.mat,5.599444444444457,-1.000000000000006,0.0,-0.9999999999999984,-3.167559153032554e-15,-0.9999999999999929,9.502677459097661e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00197.mat,5.624444444444458,-0.9999999999999915,1.583779576516277e-15,-0.9999999999999968,6.335118306065108e-15,-1.000000000000011,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00198.mat,5.649444444444458,-0.9999999999999996,1.583779576516277e-15,-0.9999999999999977,0.0,-0.9999999999999984,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00199.mat,5.674444444444458,-1.0000000000000018,3.9594489412906925e-16,-1.000000000000003,-6.335118306065108e-15,-0.9999999999999944,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00200.mat,5.699444444444459,-1.0000000000000038,3.9594489412906925e-16,-1.0,6.335118306065108e-15,-0.9999999999999921,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00201.mat,5.724444444444459,-1.0000000000000029,4.7513387295488306e-15,-0.9999999999999952,6.335118306065108e-15,-1.0,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00202.mat,5.7494444444444595,-0.9999999999999962,7.918897882581385e-16,-1.0000000000000053,0.0,-0.999999999999998,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00203.mat,5.77444444444446,-0.9999999999999952,-1.583779576516277e-15,-0.9999999999999992,0.0,-0.9999999999999977,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00204.mat,5.79944444444446,-1.0000000000000009,-7.918897882581385e-16,-0.9999999999999937,-3.167559153032554e-15,-1.0000000000000069,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00205.mat,5.8244444444444605,-0.9999999999999968,-3.9594489412906925e-16,-1.0000000000000107,-1.583779576516277e-15,-1.000000000000003,7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00206.mat,5.849444444444461,-1.000000000000004,7.918897882581385e-16,-1.0000000000000004,0.0,-1.0000000000000064,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00207.mat,5.874444444444461,-1.0000000000000075,-3.9594489412906925e-16,-0.9999999999999897,-6.335118306065108e-15,-0.9999999999999952,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00208.mat,5.899444444444462,-1.0000000000000044,-3.9594489412906925e-16,-1.0000000000000095,-3.9594489412906925e-16,-1.0000000000000158,7.918897882581385e-16,-1.0,5.316642865502639e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00209.mat,5.924444444444462,-1.0000000000000009,2.3756693647744153e-15,-1.000000000000003,3.167559153032554e-15,-1.0,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00210.mat,5.949444444444462,-0.9999999999999977,0.0,-0.9999999999999977,0.0,-0.9999999999999913,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00211.mat,5.974444444444463,-0.9999999999999977,1.583779576516277e-15,-0.9999999999999968,1.583779576516277e-14,-1.000000000000003,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00212.mat,5.999444444444463,-1.0000000000000102,-7.918897882581385e-16,-0.9999999999999841,-6.335118306065108e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00213.mat,6.024444444444463,-0.9999999999999959,7.918897882581385e-16,-1.0000000000000047,0.0,-1.0000000000000024,3.3655316000970885e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00214.mat,6.049444444444464,-0.9999999999999984,7.918897882581385e-16,-1.000000000000003,0.0,-1.0,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00215.mat,6.074444444444464,-0.9999999999999952,0.0,-1.0000000000000064,-7.918897882581385e-16,-1.000000000000003,-1.1878346823872076e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00216.mat,6.099444444444464,-0.999999999999998,-1.9797244706453462e-16,-0.9999999999999984,1.583779576516277e-15,-0.9999999999999984,-1.583779576516277e-15,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00217.mat,6.124444444444465,-0.9999999999999987,0.0,-0.9999999999999952,0.0,-0.999999999999998,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00218.mat,6.149444444444465,-1.0000000000000024,-5.939173411936038e-16,-1.0000000000000056,0.0,-1.000000000000001,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00219.mat,6.1744444444444655,-1.0000000000000009,3.167559153032554e-15,-0.9999999999999968,-1.2670236612130216e-14,-0.999999999999996,-1.9005354918195322e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00220.mat,6.199444444444466,-0.9999999999999973,3.9594489412906925e-16,-1.0000000000000064,0.0,-1.0000000000000024,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00221.mat,6.224444444444466,-1.0000000000000024,0.0,-0.9999999999999952,-3.959448941290693e-15,-1.0000000000000056,-5.939173411936038e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00222.mat,6.249444444444467,-0.9999999999999984,1.583779576516277e-15,-1.0000000000000009,-3.167559153032554e-15,-0.9999999999999921,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00223.mat,6.274444444444467,-1.0000000000000016,0.0,-1.0000000000000067,-3.9594489412906925e-16,-0.999999999999996,-1.9797244706453463e-15,-1.0,-7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00224.mat,6.299444444444467,-1.000000000000003,0.0,-1.0000000000000064,-3.167559153032554e-15,-1.0000000000000047,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00225.mat,6.324444444444468,-0.9999999999999984,-1.583779576516277e-15,-0.9999999999999944,-1.2670236612130216e-14,-1.0000000000000036,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00226.mat,6.349444444444468,-0.9999999999999952,1.9797244706453462e-16,-0.9999999999999992,-6.335118306065108e-15,-1.0000000000000016,0.0,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00227.mat,6.374444444444468,-0.9999999999999933,0.0,-0.9999999999999968,6.335118306065108e-15,-1.0000000000000158,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00228.mat,6.399444444444469,-0.9999999999999977,0.0,-1.0000000000000027,3.167559153032554e-15,-0.9999999999999982,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00229.mat,6.424444444444469,-1.0000000000000027,-9.898622353226732e-16,-0.9999999999999926,6.335118306065108e-15,-0.9999999999999903,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00230.mat,6.449444444444469,-0.999999999999996,3.9594489412906925e-16,-1.000000000000005,0.0,-1.0000000000000024,0.0,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00231.mat,6.47444444444447,-1.000000000000003,0.0,-1.0000000000000009,7.918897882581385e-16,-0.9999999999999992,-7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00232.mat,6.49944444444447,-0.9999999999999944,-1.583779576516277e-15,-0.9999999999999984,7.918897882581385e-16,-1.0000000000000064,2.3756693647744153e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00233.mat,6.5244444444444705,-0.999999999999996,-8.413829000242721e-16,-1.000000000000007,-3.167559153032554e-15,-1.000000000000003,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00234.mat,6.549444444444471,-0.9999999999999992,-1.583779576516277e-15,-1.000000000000005,-6.335118306065108e-15,-0.9999999999999972,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00235.mat,6.574444444444471,-0.9999999999999977,0.0,-0.9999999999999913,-3.167559153032554e-15,-0.9999999999999988,3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00236.mat,6.5994444444444715,-1.0000000000000075,2.3756693647744153e-15,-0.9999999999999841,1.2670236612130216e-14,-1.0000000000000142,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00237.mat,6.624444444444472,-0.9999999999999998,5.939173411936038e-16,-0.999999999999997,0.0,-1.0000000000000056,-9.502677459097661e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00238.mat,6.649444444444472,-0.9999999999999964,1.1878346823872076e-15,-1.000000000000008,-6.335118306065108e-15,-1.0000000000000016,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00239.mat,6.674444444444473,-1.0000000000000038,-2.3756693647744153e-15,-0.9999999999999893,0.0,-0.9999999999999977,-6.335118306065108e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00240.mat,6.699444444444473,-1.000000000000001,7.918897882581385e-16,-0.9999999999999952,0.0,-1.000000000000003,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00241.mat,6.724444444444473,-0.9999999999999952,0.0,-0.9999999999999909,3.167559153032554e-15,-0.999999999999998,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00242.mat,6.749444444444474,-0.9999999999999959,3.9594489412906925e-16,-0.9999999999999849,3.167559153032554e-15,-0.9999999999999972,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00243.mat,6.774444444444474,-0.9999999999999996,0.0,-0.9999999999999968,0.0,-1.0000000000000095,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00244.mat,6.799444444444474,-0.9999999999999988,-1.9797244706453462e-16,-0.9999999999999984,0.0,-0.9999999999999841,1.2670236612130216e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00245.mat,6.824444444444475,-0.9999999999999979,7.918897882581385e-16,-0.9999999999999952,0.0,-1.000000000000003,9.502677459097661e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00246.mat,6.849444444444475,-1.0000000000000044,3.9594489412906925e-16,-0.9999999999999968,-1.583779576516277e-15,-0.9999999999999952,3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00247.mat,6.874444444444475,-0.999999999999997,-1.583779576516277e-15,-1.000000000000003,1.2670236612130216e-14,-0.9999999999999968,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00248.mat,6.899444444444476,-0.9999999999999984,1.1878346823872076e-15,-1.000000000000003,0.0,-0.9999999999999968,0.0,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00249.mat,6.924444444444476,-1.0000000000000056,3.959448941290693e-15,-1.0000000000000016,5.939173411936038e-16,-1.0000000000000064,7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00250.mat,6.9494444444444765,-1.0000000000000087,1.583779576516277e-15,-1.0000000000000095,-3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00251.mat,6.974444444444477,-1.0000000000000018,-1.583779576516277e-15,-1.000000000000004,2.5340473224260432e-14,-1.0000000000000009,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00252.mat,6.999444444444477,-0.9999999999999984,-4.7513387295488306e-15,-1.0000000000000047,0.0,-1.0000000000000056,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00253.mat,7.024444444444478,-0.9999999999999996,-3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000016,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00254.mat,7.049444444444478,-1.0000000000000044,-3.9594489412906925e-16,-0.9999999999999972,6.335118306065108e-15,-0.9999999999999957,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00255.mat,7.074444444444478,-0.9999999999999944,-3.167559153032554e-15,-0.9999999999999996,1.583779576516277e-15,-1.000000000000002,1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00256.mat,7.099444444444479,-0.999999999999996,9.898622353226731e-17,-0.9999999999999887,6.335118306065108e-15,-0.9999999999999925,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00257.mat,7.124444444444479,-1.0000000000000027,-1.9797244706453462e-16,-1.0000000000000044,0.0,-0.9999999999999906,0.0,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00258.mat,7.149444444444479,-1.000000000000003,0.0,-1.0000000000000044,7.918897882581385e-16,-0.9999999999999967,-2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00259.mat,7.17444444444448,-0.9999999999999992,1.583779576516277e-15,-1.000000000000008,-1.583779576516277e-15,-1.000000000000008,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00260.mat,7.19944444444448,-1.0000000000000062,-2.3756693647744153e-15,-1.000000000000002,1.9005354918195322e-14,-1.0000000000000122,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00261.mat,7.22444444444448,-1.0000000000000036,-7.918897882581385e-16,-0.9999999999999984,0.0,-1.000000000000008,0.0,-1.0,-6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00262.mat,7.249444444444481,-0.999999999999999,-7.918897882581385e-16,-1.0000000000000064,-6.335118306065108e-15,-0.9999999999999968,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00263.mat,7.274444444444481,-0.999999999999997,7.918897882581385e-16,-0.9999999999999968,0.0,-1.0000000000000222,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00264.mat,7.2994444444444815,-1.0,1.583779576516277e-15,-1.0000000000000047,0.0,-1.000000000000007,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00265.mat,7.324444444444482,-1.0000000000000024,7.918897882581385e-16,-1.0000000000000024,-1.1878346823872076e-15,-0.9999999999999984,2.3756693647744153e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00266.mat,7.349444444444482,-0.9999999999999944,-9.898622353226732e-16,-0.9999999999999944,0.0,-0.9999999999999909,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00267.mat,7.3744444444444825,-1.0000000000000022,-7.918897882581385e-16,-0.9999999999999873,3.8010709836390645e-14,-1.0000000000000064,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00268.mat,7.399444444444483,-0.9999999999999963,-4.7513387295488306e-15,-1.0000000000000016,-3.484315068335809e-14,-0.9999999999999905,-9.502677459097661e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00269.mat,7.424444444444483,-0.9999999999999979,-1.583779576516277e-15,-1.0,-6.335118306065108e-15,-1.0000000000000095,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00270.mat,7.449444444444484,-1.0000000000000047,-5.939173411936038e-16,-0.9999999999999795,4.7513387295488306e-15,-1.0000000000000047,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00271.mat,7.474444444444484,-1.0000000000000056,1.583779576516277e-15,-1.000000000000002,6.335118306065108e-15,-1.0000000000000047,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00272.mat,7.499444444444484,-0.999999999999996,-7.918897882581385e-16,-0.9999999999999855,3.167559153032554e-15,-0.999999999999995,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00273.mat,7.524444444444485,-0.9999999999999977,0.0,-1.0000000000000233,0.0,-1.0000000000000022,1.2670236612130216e-14,-1.0,-9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00274.mat,7.549444444444485,-1.0,-2.3756693647744153e-15,-1.000000000000003,-3.8010709836390645e-14,-0.9999999999999889,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00275.mat,7.574444444444485,-1.0000000000000027,7.918897882581385e-16,-1.000000000000003,-3.167559153032554e-15,-1.0,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00276.mat,7.599444444444486,-0.9999999999999921,-1.583779576516277e-15,-0.9999999999999684,1.9005354918195322e-14,-1.000000000000003,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00277.mat,7.624444444444486,-0.9999999999999977,0.0,-0.9999999999999968,-3.9594489412906925e-16,-0.9999999999999977,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00278.mat,7.6494444444444865,-0.9999999999999992,-7.918897882581385e-16,-0.9999999999999968,0.0,-0.9999999999999984,-3.9594489412906925e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00279.mat,7.674444444444487,-1.000000000000005,-7.918897882581385e-16,-1.0000000000000047,1.583779576516277e-15,-0.9999999999999912,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00280.mat,7.699444444444487,-0.9999999999999941,3.167559153032554e-15,-0.9999999999999968,-6.335118306065108e-15,-0.9999999999999952,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00281.mat,7.7244444444444875,-1.000000000000002,2.7716142589034846e-15,-1.0000000000000027,-3.167559153032554e-15,-1.000000000000002,-9.502677459097661e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00282.mat,7.749444444444488,-0.999999999999998,0.0,-1.0,0.0,-0.999999999999996,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00283.mat,7.774444444444488,-0.9999999999999983,0.0,-0.9999999999999937,0.0,-0.9999999999999952,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00284.mat,7.799444444444489,-0.9999999999999949,7.918897882581385e-16,-1.0000000000000009,-6.335118306065108e-15,-1.0000000000000024,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00285.mat,7.824444444444489,-0.9999999999999913,0.0,-1.0000000000000087,-6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00286.mat,7.849444444444489,-0.9999999999999977,-3.9594489412906925e-16,-0.9999999999999974,2.5340473224260432e-14,-0.9999999999999782,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00287.mat,7.87444444444449,-0.9999999999999964,-9.502677459097661e-15,-0.9999999999999937,-3.167559153032554e-15,-1.0000000000000095,-1.583779576516277e-15,-1.0,4.63997922807503e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00288.mat,7.89944444444449,-0.9999999999999957,7.918897882581385e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0000000000000173,1.583779576516277e-15,-1.0,-2.7066545497104342e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00289.mat,7.92444444444449,-1.0000000000000056,-2.3756693647744153e-15,-0.9999999999999968,6.335118306065108e-15,-0.9999999999999977,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00290.mat,7.949444444444491,-0.9999999999999993,-3.167559153032554e-15,-0.9999999999999921,-6.335118306065108e-15,-0.999999999999996,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00291.mat,7.974444444444491,-1.0000000000000064,0.0,-0.9999999999999987,-6.335118306065108e-15,-1.0000000000000062,1.2670236612130216e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00292.mat,7.999444444444491,-0.9999999999999952,-6.335118306065108e-15,-0.9999999999999967,1.7817520235808115e-15,-1.0000000000000027,-2.969586705968019e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00293.mat,8.024444444444491,-0.9999999999999932,2.3756693647744153e-15,-1.000000000000003,0.0,-0.9999999999999977,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00294.mat,8.049444444444491,-0.9999999999999949,-1.583779576516277e-15,-1.000000000000003,6.335118306065108e-15,-0.9999999999999873,1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00295.mat,8.074444444444492,-1.0,0.0,-0.9999999999999921,-3.167559153032554e-15,-0.9999999999999984,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00296.mat,8.099444444444492,-0.9999999999999968,0.0,-1.0000000000000444,1.583779576516277e-15,-0.9999999999999684,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00297.mat,8.124444444444492,-0.9999999999999977,1.9797244706453462e-16,-1.0000000000000207,-2.5340473224260432e-14,-0.9999999999999952,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00298.mat,8.149444444444493,-1.0000000000000024,-2.3756693647744153e-15,-1.0,-1.9005354918195322e-14,-0.9999999999999998,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00299.mat,8.174444444444493,-0.9999999999999999,3.9594489412906925e-16,-1.0000000000000127,-3.167559153032554e-15,-1.0000000000000253,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00300.mat,8.199444444444493,-1.0000000000000029,3.9594489412906925e-16,-1.000000000000015,0.0,-1.0000000000000064,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00301.mat,8.224444444444494,-1.0000000000000064,7.918897882581385e-16,-0.9999999999999992,0.0,-0.9999999999999921,9.502677459097661e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00302.mat,8.249444444444494,-1.0000000000000064,9.898622353226732e-16,-1.0000000000000064,1.1878346823872076e-15,-0.9999999999999937,3.9594489412906925e-16,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00303.mat,8.274444444444494,-0.9999999999999994,7.918897882581385e-16,-1.0000000000000078,1.583779576516277e-15,-1.0000000000000007,-7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00304.mat,8.299444444444495,-1.0000000000000024,-9.898622353226731e-17,-1.0000000000000158,0.0,-0.9999999999999841,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00305.mat,8.324444444444495,-0.9999999999999962,-7.918897882581385e-16,-0.9999999999999988,-1.583779576516277e-14,-1.0000000000000027,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00306.mat,8.349444444444496,-1.000000000000009,1.583779576516277e-15,-1.0000000000000024,-3.167559153032554e-15,-1.000000000000004,9.502677459097661e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00307.mat,8.374444444444496,-1.0000000000000064,-7.918897882581385e-16,-0.9999999999999905,9.502677459097661e-15,-1.000000000000003,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00308.mat,8.399444444444496,-1.000000000000002,1.583779576516277e-15,-1.000000000000008,3.167559153032554e-15,-1.000000000000011,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00309.mat,8.424444444444497,-1.0000000000000027,-1.1878346823872076e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000047,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00310.mat,8.449444444444497,-0.9999999999999899,-6.335118306065108e-15,-0.9999999999999937,6.335118306065108e-15,-1.0000000000000147,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00311.mat,8.474444444444497,-0.9999999999999988,5.939173411936038e-16,-1.0000000000000004,-9.898622353226732e-16,-1.0000000000000047,5.939173411936038e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00312.mat,8.499444444444498,-0.999999999999996,0.0,-0.9999999999999944,7.918897882581385e-16,-1.0000000000000024,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00313.mat,8.524444444444498,-0.9999999999999964,-5.939173411936038e-16,-1.000000000000011,6.335118306065108e-15,-0.9999999999999937,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00314.mat,8.549444444444498,-1.0000000000000047,-1.583779576516277e-15,-0.9999999999999947,3.167559153032554e-15,-0.999999999999995,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00315.mat,8.574444444444499,-0.9999999999999999,1.1878346823872076e-15,-1.0000000000000024,6.335118306065108e-15,-1.0000000000000082,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00316.mat,8.599444444444499,-0.9999999999999921,-7.918897882581385e-16,-1.0000000000000016,6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00317.mat,8.6244444444445,-1.0000000000000022,1.583779576516277e-15,-0.9999999999999905,1.9797244706453462e-16,-1.0000000000000064,1.1878346823872076e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00318.mat,8.6494444444445,-0.9999999999999977,-1.583779576516277e-15,-1.0000000000000047,-6.335118306065108e-15,-1.00000000000001,3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00319.mat,8.6744444444445,-1.0000000000000018,0.0,-1.0000000000000064,3.167559153032554e-15,-1.0000000000000016,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00320.mat,8.6994444444445,-0.9999999999999931,-1.583779576516277e-15,-0.9999999999999962,-3.167559153032554e-15,-0.9999999999999992,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00321.mat,8.7244444444445,-1.0000000000000022,4.7513387295488306e-15,-1.0000000000000067,1.9005354918195322e-14,-1.0,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00322.mat,8.749444444444501,-0.9999999999999957,1.1878346823872076e-15,-0.9999999999999984,1.583779576516277e-15,-0.9999999999999984,-7.918897882581385e-16,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00323.mat,8.774444444444502,-1.000000000000001,3.9594489412906925e-16,-0.9999999999999944,7.918897882581385e-16,-1.0000000000000024,-7.918897882581385e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00324.mat,8.799444444444502,-1.000000000000003,-1.583779576516277e-15,-0.999999999999998,-3.167559153032554e-15,-1.000000000000004,6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00325.mat,8.824444444444502,-1.000000000000002,0.0,-1.000000000000015,0.0,-0.9999999999999996,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00326.mat,8.849444444444503,-1.0000000000000024,-7.918897882581385e-16,-1.000000000000003,6.335118306065108e-15,-1.0000000000000064,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00327.mat,8.874444444444503,-1.0000000000000004,-1.9797244706453462e-16,-0.9999999999999893,-9.502677459097661e-15,-1.000000000000001,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00328.mat,8.899444444444503,-1.000000000000004,1.4600467971009428e-15,-1.0000000000000009,-1.2670236612130216e-14,-0.9999999999999909,-3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00329.mat,8.924444444444504,-1.0000000000000024,-7.918897882581385e-16,-0.999999999999998,1.583779576516277e-15,-1.0000000000000004,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00330.mat,8.949444444444504,-1.0000000000000004,5.939173411936038e-16,-0.9999999999999984,-6.335118306065108e-15,-0.9999999999999866,6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00331.mat,8.974444444444504,-1.0000000000000022,1.583779576516277e-15,-1.0,-3.167559153032554e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00332.mat,8.999444444444505,-0.9999999999999929,-1.583779576516277e-15,-1.000000000000003,-3.9594489412906925e-16,-1.0000000000000047,3.9594489412906925e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00333.mat,9.024444444444505,-0.9999999999999937,1.1878346823872076e-15,-1.0000000000000064,-6.335118306065108e-15,-1.000000000000015,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00334.mat,9.049444444444505,-0.9999999999999978,-6.929035647258712e-16,-0.9999999999999954,-1.2670236612130216e-14,-1.0000000000000027,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00335.mat,9.074444444444506,-1.0000000000000009,-3.167559153032554e-15,-0.9999999999999952,3.167559153032554e-15,-0.9999999999999889,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00336.mat,9.099444444444506,-1.0000000000000007,1.583779576516277e-15,-0.9999999999999996,-3.167559153032554e-15,-0.9999999999999962,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00337.mat,9.124444444444507,-1.0000000000000027,0.0,-1.0000000000000047,6.335118306065108e-15,-0.9999999999999984,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00338.mat,9.149444444444507,-0.9999999999999988,0.0,-0.9999999999999952,7.918897882581385e-16,-1.0,1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00339.mat,9.174444444444507,-0.9999999999999984,-1.1878346823872076e-15,-1.0000000000000047,4.7513387295488306e-15,-0.9999999999999944,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00340.mat,9.199444444444508,-1.000000000000004,-1.286820905919475e-15,-0.9999999999999937,1.583779576516277e-15,-0.9999999999999944,0.0,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00341.mat,9.224444444444508,-1.0000000000000073,3.167559153032554e-15,-1.0000000000000024,6.335118306065108e-15,-1.0000000000000169,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00342.mat,9.249444444444508,-1.0000000000000064,0.0,-1.000000000000004,-3.167559153032554e-15,-1.0000000000000009,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00343.mat,9.274444444444509,-0.9999999999999921,4.949311176613366e-16,-0.9999999999999968,-6.335118306065108e-15,-1.0000000000000082,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00344.mat,9.299444444444509,-0.9999999999999968,0.0,-0.9999999999999957,2.3756693647744153e-15,-1.0000000000000027,-7.127008094323246e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00345.mat,9.32444444444451,-1.0000000000000016,6.434104529597375e-16,-0.9999999999999984,0.0,-1.0000000000000016,-3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00346.mat,9.34944444444451,-1.000000000000003,-7.918897882581385e-16,-1.0000000000000047,-9.502677459097661e-15,-1.000000000000008,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00347.mat,9.37444444444451,-1.0000000000000064,1.583779576516277e-15,-0.9999999999999984,0.0,-1.0,7.918897882581385e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00348.mat,9.39944444444451,-0.9999999999999977,-2.3756693647744153e-15,-1.0000000000000115,-3.167559153032554e-15,-1.0000000000000095,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00349.mat,9.42444444444451,-0.9999999999999987,-1.583779576516277e-15,-1.0,0.0,-1.000000000000011,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00350.mat,9.449444444444511,-1.0000000000000044,0.0,-0.9999999999999977,1.9005354918195322e-14,-0.9999999999999921,6.335118306065108e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00351.mat,9.474444444444512,-1.0000000000000056,7.918897882581385e-16,-0.9999999999999984,3.167559153032554e-15,-0.9999999999999937,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00352.mat,9.499444444444512,-0.9999999999999999,7.918897882581385e-16,-0.9999999999999833,0.0,-0.9999999999999962,1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00353.mat,9.524444444444512,-0.9999999999999982,-3.959448941290693e-15,-0.9999999999999921,0.0,-0.9999999999999957,1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00354.mat,9.549444444444513,-1.000000000000009,-3.959448941290693e-15,-1.000000000000003,-1.583779576516277e-15,-0.9999999999999992,-2.3756693647744153e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00355.mat,9.574444444444513,-0.999999999999996,-7.918897882581385e-16,-0.999999999999995,-1.1878346823872076e-15,-1.000000000000001,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00356.mat,9.599444444444513,-1.0000000000000016,7.918897882581385e-16,-1.0000000000000004,6.335118306065108e-15,-1.0000000000000056,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00357.mat,9.624444444444514,-1.0000000000000018,-7.918897882581385e-16,-0.999999999999996,-1.2670236612130216e-14,-1.0,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00358.mat,9.649444444444514,-1.0000000000000067,1.583779576516277e-15,-1.0,0.0,-1.000000000000003,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00359.mat,9.674444444444514,-1.0,0.0,-1.0000000000000064,1.2670236612130216e-14,-0.9999999999999905,0.0,-1.0,-1.7399922105281362e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00360.mat,9.699444444444515,-0.9999999999999974,0.0,-1.0000000000000064,0.0,-1.0000000000000056,-1.2670236612130216e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00361.mat,9.724444444444515,-0.9999999999999996,-3.9594489412906925e-16,-1.000000000000006,-1.583779576516277e-15,-0.9999999999999921,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00362.mat,9.749444444444515,-1.0000000000000027,7.918897882581385e-16,-1.000000000000001,-6.335118306065108e-15,-0.9999999999999937,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00363.mat,9.774444444444516,-1.0000000000000016,-2.3756693647744153e-15,-1.000000000000001,-6.335118306065108e-15,-0.9999999999999922,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00364.mat,9.799444444444516,-0.9999999999999996,3.167559153032554e-15,-0.9999999999999968,4.7513387295488306e-15,-1.0,-1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00365.mat,9.824444444444516,-0.9999999999999977,7.918897882581385e-16,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000016,-9.502677459097661e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00366.mat,9.849444444444517,-1.000000000000002,-7.918897882581385e-16,-1.0000000000000016,1.1878346823872076e-15,-0.9999999999999949,-1.9797244706453463e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00367.mat,9.874444444444517,-0.999999999999996,-1.7817520235808115e-15,-0.9999999999999937,0.0,-0.9999999999999984,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00368.mat,9.899444444444518,-1.000000000000003,-6.929035647258712e-16,-1.0,-3.167559153032554e-15,-0.9999999999999942,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00369.mat,9.924444444444518,-1.0000000000000002,1.3858071294517423e-15,-0.9999999999999949,1.7421575341679046e-14,-0.9999999999999988,3.167559153032554e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00370.mat,9.949444444444518,-0.9999999999999992,-7.918897882581385e-16,-0.999999999999996,-1.1878346823872076e-15,-1.0000000000000016,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00371.mat,9.974444444444519,-1.0000000000000056,-1.583779576516277e-15,-0.999999999999996,-7.918897882581385e-16,-1.0000000000000024,-7.918897882581385e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00372.mat,9.999444444444519,-0.9999999999999987,4.9493111766133656e-17,-0.9999999999999802,-3.8010709836390645e-14,-0.9999999999999846,-5.0680946448520864e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00373.mat,10.02444444444452,-1.000000000000011,-3.167559153032554e-15,-1.0,0.0,-0.9999999999999992,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00374.mat,10.04944444444452,-0.9999999999999944,3.9594489412906925e-16,-1.0000000000000095,-1.2670236612130216e-14,-0.9999999999999937,3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00375.mat,10.07444444444452,-0.9999999999999992,7.918897882581385e-16,-0.9999999999999984,1.583779576516277e-15,-0.999999999999996,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00376.mat,10.09944444444452,-1.0000000000000058,-6.335118306065108e-15,-0.9999999999999905,2.3756693647744153e-15,-0.9999999999999968,7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00377.mat,10.12444444444452,-0.9999999999999984,-1.1878346823872076e-15,-0.9999999999999952,0.0,-1.0000000000000016,4.7513387295488306e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00378.mat,10.149444444444521,-0.9999999999999964,-1.583779576516277e-15,-1.0000000000000009,-1.583779576516277e-15,-0.999999999999996,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00379.mat,10.174444444444521,-0.9999999999999944,-5.939173411936038e-16,-0.9999999999999981,1.9005354918195322e-14,-1.0000000000000078,0.0,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00380.mat,10.199444444444522,-1.0000000000000009,7.918897882581385e-16,-0.9999999999999952,-6.335118306065108e-15,-1.0,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00381.mat,10.224444444444522,-0.9999999999999992,7.918897882581385e-16,-1.000000000000003,-3.167559153032554e-15,-0.999999999999996,-9.502677459097661e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00382.mat,10.249444444444523,-0.9999999999999984,-7.918897882581385e-16,-0.999999999999996,2.3756693647744153e-15,-1.000000000000007,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00383.mat,10.274444444444523,-1.0000000000000064,1.6827658000485442e-15,-0.9999999999999786,-3.167559153032554e-15,-0.9999999999999992,-3.167559153032554e-15,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00384.mat,10.299444444444523,-0.9999999999999937,-7.918897882581385e-16,-0.9999999999999968,1.583779576516277e-15,-1.000000000000008,-1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00385.mat,10.324444444444524,-1.0000000000000004,-1.583779576516277e-15,-1.000000000000003,1.583779576516277e-15,-0.9999999999999972,-3.167559153032554e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00386.mat,10.349444444444524,-0.9999999999999968,-7.918897882581385e-16,-0.999999999999998,0.0,-1.000000000000006,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00387.mat,10.374444444444524,-1.0000000000000056,-7.918897882581385e-16,-1.000000000000019,2.5340473224260432e-14,-1.0000000000000047,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00388.mat,10.399444444444525,-1.0,6.929035647258712e-16,-0.9999999999999944,1.9005354918195322e-14,-1.0000000000000056,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00389.mat,10.424444444444525,-1.0000000000000007,-1.583779576516277e-15,-0.9999999999999961,9.502677459097661e-15,-1.0000000000000073,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00390.mat,10.449444444444525,-0.999999999999998,-1.9797244706453463e-15,-1.000000000000011,1.2670236612130216e-14,-0.9999999999999968,-1.2670236612130216e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00391.mat,10.474444444444526,-0.9999999999999941,-1.583779576516277e-15,-0.9999999999999905,-3.167559153032554e-15,-1.0,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00392.mat,10.499444444444526,-1.0,7.918897882581385e-16,-1.000000000000008,0.0,-1.0000000000000142,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00393.mat,10.524444444444526,-0.9999999999999992,-2.3756693647744153e-15,-0.9999999999999889,-1.2670236612130216e-14,-0.9999999999999853,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00394.mat,10.549444444444527,-1.0000000000000067,-3.167559153032554e-15,-0.9999999999999952,1.583779576516277e-14,-1.000000000000007,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00395.mat,10.574444444444527,-0.9999999999999964,7.918897882581385e-16,-1.0,3.167559153032554e-15,-0.9999999999999952,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00396.mat,10.599444444444527,-0.9999999999999977,9.898622353226732e-16,-0.9999999999999968,6.335118306065108e-15,-0.9999999999999984,-1.583779576516277e-15,-1.0,1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00397.mat,10.624444444444528,-1.0000000000000024,-1.583779576516277e-15,-1.0000000000000095,6.335118306065108e-15,-1.0000000000000047,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00398.mat,10.649444444444528,-1.0000000000000018,0.0,-1.0,-3.167559153032554e-15,-0.9999999999999921,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00399.mat,10.674444444444529,-1.000000000000003,-3.167559153032554e-15,-1.0000000000000018,6.335118306065108e-15,-1.0000000000000069,1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00400.mat,10.699444444444529,-0.9999999999999972,-3.167559153032554e-15,-0.9999999999999992,-1.583779576516277e-15,-0.9999999999999952,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00401.mat,10.72444444444453,-1.0,-1.9797244706453462e-16,-0.9999999999999909,3.8010709836390645e-14,-1.000000000000002,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00402.mat,10.74944444444453,-1.0000000000000016,-3.9594489412906925e-16,-1.0000000000000047,0.0,-0.9999999999999968,6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00403.mat,10.77444444444453,-1.0000000000000056,-5.939173411936038e-16,-1.0000000000000016,1.583779576516277e-14,-0.9999999999999968,3.167559153032554e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00404.mat,10.79944444444453,-0.9999999999999949,-7.918897882581385e-16,-1.0000000000000016,-3.167559153032554e-15,-1.000000000000003,-1.583779576516277e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00405.mat,10.82444444444453,-0.9999999999999931,0.0,-0.9999999999999944,1.2670236612130216e-14,-1.0000000000000009,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00406.mat,10.849444444444531,-1.000000000000006,-1.1878346823872076e-15,-0.9999999999999895,3.167559153032554e-15,-1.0000000000000047,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00407.mat,10.874444444444531,-0.9999999999999969,4.454380058952029e-16,-1.000000000000001,6.335118306065108e-15,-0.9999999999999964,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00408.mat,10.899444444444532,-0.9999999999999913,1.9797244706453463e-15,-1.0000000000000047,-6.335118306065108e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00409.mat,10.924444444444532,-1.0,-3.9594489412906925e-16,-0.9999999999999952,-9.898622353226732e-16,-1.0000000000000047,-1.9797244706453462e-16,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00410.mat,10.949444444444532,-0.9999999999999992,-1.583779576516277e-15,-1.0000000000000198,2.5340473224260432e-14,-0.9999999999999952,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00411.mat,10.974444444444533,-0.9999999999999931,0.0,-1.000000000000009,0.0,-1.000000000000003,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00412.mat,10.999444444444533,-1.0000000000000036,0.0,-0.9999999999999944,-6.335118306065108e-15,-0.9999999999999974,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00413.mat,11.024444444444534,-1.0000000000000047,1.583779576516277e-15,-0.9999999999999992,-3.167559153032554e-15,-0.9999999999999996,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00414.mat,11.049444444444534,-0.999999999999996,-3.167559153032554e-15,-1.0000000000000082,1.2670236612130216e-14,-0.9999999999999992,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00415.mat,11.074444444444534,-1.0000000000000058,1.583779576516277e-15,-1.000000000000008,-3.167559153032554e-15,-1.0,1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00416.mat,11.099444444444535,-1.0000000000000056,7.918897882581385e-16,-1.000000000000001,1.583779576516277e-15,-0.999999999999999,3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00417.mat,11.124444444444535,-1.0000000000000069,7.918897882581385e-16,-0.9999999999999952,1.583779576516277e-15,-0.9999999999999905,3.167559153032554e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00418.mat,11.149444444444535,-0.9999999999999988,-3.9594489412906925e-16,-0.9999999999999967,-7.918897882581385e-16,-1.000000000000002,1.1878346823872076e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00419.mat,11.174444444444536,-1.000000000000001,-5.939173411936038e-16,-1.0000000000000064,-1.2670236612130216e-14,-0.9999999999999846,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00420.mat,11.199444444444536,-1.0000000000000007,1.583779576516277e-15,-0.9999999999999795,9.502677459097661e-15,-0.9999999999999873,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00421.mat,11.224444444444536,-0.9999999999999929,3.9594489412906925e-16,-0.9999999999999795,0.0,-1.0000000000000095,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00422.mat,11.249444444444537,-1.0000000000000056,-7.918897882581385e-16,-1.0000000000000024,0.0,-1.0000000000000024,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00423.mat,11.274444444444537,-0.9999999999999957,0.0,-0.9999999999999994,-6.335118306065108e-15,-0.9999999999999849,-3.167559153032554e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00424.mat,11.299444444444537,-1.000000000000002,-4.949311176613366e-16,-1.0000000000000047,-7.918897882581385e-16,-0.9999999999999968,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00425.mat,11.324444444444538,-0.9999999999999988,0.0,-1.0000000000000029,6.335118306065108e-15,-0.9999999999999991,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00426.mat,11.349444444444538,-1.0000000000000067,7.918897882581385e-16,-0.999999999999996,1.583779576516277e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00427.mat,11.374444444444539,-1.0000000000000027,-2.3756693647744153e-15,-1.0000000000000044,-3.167559153032554e-15,-0.999999999999996,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00428.mat,11.399444444444539,-0.9999999999999988,-3.9594489412906925e-16,-1.0,0.0,-0.9999999999999952,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00429.mat,11.42444444444454,-1.0000000000000004,7.918897882581385e-16,-0.9999999999999988,1.2670236612130216e-14,-0.9999999999999833,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00430.mat,11.44944444444454,-0.9999999999999944,0.0,-0.9999999999999873,0.0,-0.9999999999999992,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00431.mat,11.47444444444454,-1.000000000000002,7.918897882581385e-16,-0.9999999999999952,-3.167559153032554e-15,-0.9999999999999873,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00432.mat,11.49944444444454,-1.000000000000001,1.1878346823872076e-15,-1.0000000000000029,-2.3756693647744153e-15,-0.9999999999999901,2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00433.mat,11.52444444444454,-0.9999999999999957,0.0,-0.999999999999996,1.1878346823872076e-15,-0.9999999999999977,-1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00434.mat,11.549444444444541,-1.0000000000000064,0.0,-0.9999999999999937,0.0,-0.9999999999999977,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00435.mat,11.574444444444541,-0.9999999999999962,-1.583779576516277e-15,-0.9999999999999957,0.0,-0.999999999999998,-3.167559153032554e-15,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00436.mat,11.599444444444542,-1.000000000000003,5.939173411936038e-16,-0.9999999999999897,0.0,-0.9999999999999944,0.0,-1.0,-8.458295467845107e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00437.mat,11.624444444444542,-1.000000000000001,-1.583779576516277e-15,-1.0,-3.9594489412906925e-16,-1.0000000000000047,-1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00438.mat,11.649444444444542,-0.999999999999996,-3.9594489412906925e-16,-1.0000000000000056,3.167559153032554e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00439.mat,11.674444444444543,-0.999999999999999,-3.9594489412906925e-16,-1.0,-1.583779576516277e-15,-0.9999999999999929,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00440.mat,11.699444444444543,-1.0000000000000047,-3.167559153032554e-15,-0.9999999999999921,0.0,-1.0000000000000016,9.502677459097661e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00441.mat,11.724444444444543,-1.0000000000000047,0.0,-0.9999999999999889,-6.335118306065108e-15,-0.9999999999999984,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00442.mat,11.749444444444544,-1.0000000000000016,0.0,-0.9999999999999907,-1.583779576516277e-15,-1.0,3.959448941290693e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00443.mat,11.774444444444544,-0.9999999999999929,-7.918897882581385e-16,-0.9999999999999984,-1.2670236612130216e-14,-1.0000000000000087,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00444.mat,11.799444444444545,-0.9999999999999952,7.918897882581385e-16,-0.9999999999999905,0.0,-0.9999999999999921,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00445.mat,11.824444444444545,-0.9999999999999941,0.0,-0.9999999999999937,6.335118306065108e-15,-1.0000000000000075,0.0,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00446.mat,11.849444444444545,-0.9999999999999982,-7.918897882581385e-16,-0.9999999999999972,4.7513387295488306e-15,-1.0000000000000064,3.167559153032554e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00447.mat,11.874444444444546,-0.9999999999999992,-2.7716142589034846e-15,-1.000000000000007,6.335118306065108e-15,-0.9999999999999941,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00448.mat,11.899444444444546,-1.000000000000003,1.1878346823872076e-15,-0.9999999999999905,-3.9594489412906925e-16,-1.0000000000000047,-9.898622353226731e-17,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00449.mat,11.924444444444546,-1.0000000000000009,0.0,-0.9999999999999988,7.918897882581385e-16,-0.999999999999998,7.918897882581385e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00450.mat,11.949444444444547,-0.9999999999999934,-1.583779576516277e-15,-0.9999999999999931,6.335118306065108e-15,-1.000000000000003,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00451.mat,11.974444444444547,-1.0000000000000058,5.939173411936038e-16,-1.000000000000008,3.167559153032554e-15,-1.000000000000011,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00452.mat,11.999444444444547,-1.000000000000006,-7.918897882581385e-15,-1.0000000000000036,0.0,-1.0000000000000007,-7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00453.mat,12.024444444444548,-1.0000000000000007,7.918897882581385e-16,-0.9999999999999937,-7.127008094323246e-15,-1.0000000000000024,-2.3756693647744153e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00454.mat,12.049444444444548,-0.9999999999999942,7.918897882581385e-16,-0.9999999999999897,0.0,-0.9999999999999984,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00455.mat,12.074444444444548,-0.9999999999999952,1.1086457035613939e-14,-1.0000000000000095,0.0,-0.9999999999999992,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00456.mat,12.099444444444549,-1.000000000000006,-7.918897882581385e-16,-0.999999999999996,0.0,-1.0000000000000147,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00457.mat,12.12444444444455,-0.9999999999999968,0.0,-0.9999999999999968,1.2670236612130216e-14,-0.9999999999999968,1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00458.mat,12.14944444444455,-0.9999999999999996,-1.583779576516277e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00459.mat,12.17444444444455,-1.0000000000000047,0.0,-0.9999999999999968,0.0,-0.9999999999999984,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00460.mat,12.19944444444455,-1.0000000000000027,7.918897882581385e-16,-0.9999999999999873,6.335118306065108e-15,-1.000000000000006,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00461.mat,12.22444444444455,-1.0000000000000036,1.9797244706453462e-16,-1.0000000000000016,7.918897882581385e-16,-0.9999999999999984,-1.583779576516277e-15,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00462.mat,12.249444444444551,-1.0000000000000004,1.9005354918195322e-14,-0.999999999999998,-1.583779576516277e-15,-1.0000000000000016,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00463.mat,12.274444444444551,-0.9999999999999996,-3.167559153032554e-15,-0.9999999999999952,2.2172914071227877e-14,-1.0000000000000009,-3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00464.mat,12.299444444444552,-1.0000000000000047,9.898622353226732e-16,-1.000000000000003,0.0,-1.000000000000003,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00465.mat,12.324444444444552,-0.999999999999996,-3.9594489412906925e-16,-0.9999999999999968,2.969586705968019e-16,-0.9999999999999992,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00466.mat,12.349444444444552,-1.0000000000000018,7.918897882581385e-16,-1.0000000000000087,1.583779576516277e-15,-0.9999999999999881,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00467.mat,12.374444444444553,-1.000000000000005,0.0,-1.000000000000001,-6.335118306065108e-15,-1.000000000000007,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00468.mat,12.399444444444553,-0.9999999999999921,-7.918897882581385e-16,-1.0000000000000016,0.0,-0.9999999999999952,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00469.mat,12.424444444444553,-0.999999999999996,-7.918897882581385e-16,-0.9999999999999972,-1.2670236612130216e-14,-1.0000000000000138,-1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00470.mat,12.449444444444554,-1.0,0.0,-1.000000000000003,-4.7513387295488306e-15,-1.000000000000004,1.583779576516277e-15,-1.0,-1.5708263011712342e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00471.mat,12.474444444444554,-1.0000000000000007,-2.3756693647744153e-15,-0.9999999999999889,0.0,-1.0000000000000047,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00472.mat,12.499444444444554,-1.0000000000000056,7.918897882581385e-16,-0.9999999999999966,-4.7513387295488306e-15,-0.9999999999999987,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00473.mat,12.524444444444555,-0.9999999999999962,-7.918897882581385e-16,-0.999999999999998,1.9797244706453463e-15,-1.0000000000000009,1.1878346823872076e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00474.mat,12.549444444444555,-0.9999999999999949,0.0,-0.9999999999999977,-7.918897882581385e-16,-0.9999999999999941,-7.918897882581385e-16,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00475.mat,12.574444444444556,-0.9999999999999963,7.918897882581385e-16,-1.0000000000000004,-3.167559153032554e-15,-1.0000000000000004,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00476.mat,12.599444444444556,-1.0,0.0,-0.9999999999999913,-3.167559153032554e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00477.mat,12.624444444444556,-0.999999999999997,1.583779576516277e-15,-1.000000000000004,3.167559153032554e-15,-0.9999999999999992,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00478.mat,12.649444444444557,-0.9999999999999984,0.0,-1.0,1.583779576516277e-15,-1.0000000000000009,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00479.mat,12.674444444444557,-0.999999999999996,6.434104529597375e-16,-1.0000000000000047,-3.167559153032554e-15,-0.9999999999999944,-1.583779576516277e-15,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00480.mat,12.699444444444557,-0.9999999999999997,-3.9594489412906925e-16,-0.9999999999999984,0.0,-1.0000000000000016,-4.7513387295488306e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00481.mat,12.724444444444558,-0.9999999999999978,-1.9797244706453462e-16,-1.0000000000000009,0.0,-1.000000000000007,-6.335118306065108e-15,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00482.mat,12.749444444444558,-0.999999999999996,-7.918897882581385e-16,-0.9999999999999858,2.3756693647744153e-15,-1.0000000000000095,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00483.mat,12.774444444444558,-1.0000000000000036,-1.583779576516277e-15,-0.9999999999999937,-2.3756693647744153e-15,-1.0000000000000024,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00484.mat,12.799444444444559,-0.9999999999999978,6.929035647258712e-16,-0.9999999999999988,0.0,-0.9999999999999972,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00485.mat,12.824444444444559,-0.9999999999999967,2.969586705968019e-16,-0.9999999999999992,3.167559153032554e-15,-1.0000000000000064,3.167559153032554e-15,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00486.mat,12.84944444444456,-1.000000000000006,-7.918897882581385e-16,-0.999999999999996,0.0,-1.0000000000000016,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00487.mat,12.87444444444456,-1.0,1.0888484588549404e-15,-0.999999999999995,-1.583779576516277e-15,-0.9999999999999911,-1.583779576516277e-15,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00488.mat,12.89944444444456,-1.0000000000000056,1.1878346823872076e-15,-1.000000000000003,-6.335118306065108e-15,-1.0000000000000009,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00489.mat,12.92444444444456,-1.0000000000000009,0.0,-1.0000000000000095,1.2670236612130216e-14,-1.000000000000003,-1.2670236612130216e-14,-1.0,-7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00490.mat,12.94944444444456,-0.9999999999999984,-1.583779576516277e-15,-1.0000000000000064,3.9594489412906925e-16,-0.9999999999999937,-3.563504047161623e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00491.mat,12.974444444444561,-0.9999999999999947,-4.7513387295488306e-15,-0.9999999999999977,-1.583779576516277e-15,-1.0000000000000024,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00492.mat,12.999444444444562,-0.9999999999999998,-1.0888484588549404e-15,-1.0000000000000004,0.0,-0.999999999999996,-1.583779576516277e-15,-1.0,-3.6249837719336176e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00493.mat,13.024444444444562,-1.000000000000002,-1.583779576516277e-15,-1.0000000000000016,3.167559153032554e-15,-1.000000000000011,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00494.mat,13.049444444444562,-0.9999999999999925,-1.583779576516277e-15,-1.000000000000003,3.167559153032554e-15,-1.0000000000000075,-4.355393835419762e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00495.mat,13.074444444444563,-1.0000000000000009,3.9594489412906925e-16,-1.000000000000003,1.583779576516277e-15,-0.9999999999999972,-6.335118306065108e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00496.mat,13.099444444444563,-1.000000000000009,-3.9594489412906925e-16,-0.9999999999999926,-1.2670236612130216e-14,-0.9999999999999875,-4.4345828142455754e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00497.mat,13.124444444444563,-0.9999999999999968,-1.583779576516277e-15,-0.9999999999999937,0.0,-0.9999999999999946,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00498.mat,13.149444444444564,-1.0,1.9797244706453462e-16,-1.0000000000000049,-7.918897882581385e-16,-0.9999999999999972,-2.3756693647744153e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00499.mat,13.174444444444564,-1.0000000000000044,-7.918897882581385e-16,-1.0000000000000016,0.0,-1.0000000000000016,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00500.mat,13.199444444444564,-0.9999999999999977,0.0,-0.9999999999999715,-9.502677459097661e-15,-0.9999999999999905,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00501.mat,13.224444444444565,-0.9999999999999996,-9.898622353226732e-16,-1.0000000000000142,0.0,-1.0000000000000016,1.2670236612130216e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00502.mat,13.249444444444565,-1.0000000000000009,-7.918897882581385e-16,-0.9999999999999987,3.167559153032554e-15,-0.9999999999999988,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00503.mat,13.274444444444566,-0.9999999999999947,-7.918897882581385e-16,-1.0000000000000127,6.335118306065108e-15,-1.0000000000000056,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00504.mat,13.299444444444566,-0.9999999999999944,1.583779576516277e-15,-1.0000000000000047,-3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00505.mat,13.324444444444566,-1.0000000000000036,0.0,-1.0000000000000135,-1.583779576516277e-15,-1.000000000000003,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00506.mat,13.349444444444567,-0.9999999999999984,2.177696917709881e-15,-1.0000000000000024,-1.9797244706453463e-15,-1.0000000000000064,3.9594489412906925e-16,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00507.mat,13.374444444444567,-1.0000000000000047,-1.9797244706453462e-16,-1.000000000000019,-1.9005354918195322e-14,-1.0000000000000056,0.0,-1.0,2.2958230555579576e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00508.mat,13.399444444444567,-1.0000000000000016,5.939173411936038e-16,-0.9999999999999968,-1.9005354918195322e-14,-1.0000000000000142,2.5340473224260432e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00509.mat,13.424444444444568,-1.0000000000000082,-3.9594489412906925e-16,-0.999999999999996,1.2670236612130216e-14,-1.0000000000000064,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00510.mat,13.449444444444568,-0.9999999999999967,0.0,-1.0000000000000142,0.0,-0.9999999999999826,9.502677459097661e-15,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00511.mat,13.474444444444568,-1.000000000000004,-2.3756693647744153e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0000000000000142,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00512.mat,13.499444444444569,-1.0000000000000033,0.0,-1.0000000000000064,3.167559153032554e-15,-0.9999999999999977,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00513.mat,13.524444444444569,-1.000000000000011,3.9594489412906925e-16,-0.9999999999999899,-4.7513387295488306e-15,-0.9999999999999959,3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00514.mat,13.54944444444457,-0.9999999999999917,-1.583779576516277e-15,-1.0,-3.167559153032554e-15,-0.9999999999999873,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00515.mat,13.57444444444457,-1.0000000000000049,-7.918897882581385e-16,-1.0000000000000095,9.502677459097661e-15,-0.9999999999999952,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00516.mat,13.59944444444457,-0.9999999999999968,3.167559153032554e-15,-1.000000000000007,0.0,-0.999999999999996,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00517.mat,13.62444444444457,-1.0000000000000135,1.3858071294517423e-15,-0.9999999999999941,0.0,-1.0000000000000122,-3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00518.mat,13.64944444444457,-1.0000000000000109,-1.583779576516277e-15,-1.000000000000001,-1.2670236612130216e-14,-0.9999999999999957,1.9005354918195322e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00519.mat,13.674444444444571,-1.0000000000000064,7.918897882581385e-16,-1.0000000000000016,-3.167559153032554e-15,-0.9999999999999905,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00520.mat,13.699444444444572,-1.0000000000000009,2.7716142589034846e-15,-0.9999999999999977,-1.1878346823872076e-15,-0.9999999999999944,1.9797244706453463e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00521.mat,13.724444444444572,-1.0000000000000016,1.583779576516277e-15,-1.0,3.167559153032554e-15,-1.0,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00522.mat,13.749444444444572,-1.000000000000006,7.918897882581385e-16,-1.0000000000000016,-2.5340473224260432e-14,-1.0000000000000087,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00523.mat,13.774444444444573,-0.9999999999999977,1.583779576516277e-15,-1.000000000000003,-3.167559153032554e-14,-0.9999999999999948,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00524.mat,13.799444444444573,-0.999999999999996,1.9797244706453462e-16,-1.0,0.0,-0.9999999999999968,3.167559153032554e-15,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00525.mat,13.824444444444573,-0.9999999999999951,-3.959448941290693e-15,-0.9999999999999915,-1.583779576516277e-15,-0.9999999999999934,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00526.mat,13.849444444444574,-0.999999999999996,3.9594489412906925e-16,-1.0000000000000016,0.0,-1.000000000000008,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00527.mat,13.874444444444574,-1.0000000000000009,0.0,-1.0000000000000018,3.167559153032554e-15,-1.0000000000000095,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00528.mat,13.899444444444574,-1.0000000000000004,-3.9594489412906925e-16,-0.9999999999999849,0.0,-0.9999999999999992,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00529.mat,13.924444444444575,-1.0000000000000016,0.0,-0.9999999999999905,6.335118306065108e-15,-1.0,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00530.mat,13.949444444444575,-1.000000000000004,0.0,-1.0,0.0,-0.9999999999999905,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00531.mat,13.974444444444575,-0.9999999999999952,1.583779576516277e-15,-0.9999999999999996,6.335118306065108e-15,-1.000000000000001,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00532.mat,13.999444444444576,-1.000000000000011,1.1878346823872076e-15,-1.0000000000000064,-1.583779576516277e-15,-0.9999999999999905,-1.583779576516277e-15,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00533.mat,14.024444444444576,-0.9999999999999941,-2.969586705968019e-16,-0.9999999999999952,-9.502677459097661e-15,-0.9999999999999968,-6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00534.mat,14.049444444444577,-1.000000000000003,1.583779576516277e-15,-1.000000000000004,-6.335118306065108e-15,-0.9999999999999992,6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00535.mat,14.074444444444577,-1.0000000000000024,0.0,-1.000000000000011,3.167559153032554e-15,-0.9999999999999988,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00536.mat,14.099444444444577,-0.9999999999999893,7.671432323750716e-16,-1.0,0.0,-0.9999999999999952,-6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00537.mat,14.124444444444578,-1.0000000000000009,0.0,-0.9999999999999858,7.918897882581385e-16,-1.0000000000000064,-7.918897882581385e-16,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00538.mat,14.149444444444578,-1.0000000000000095,-4.7513387295488306e-15,-1.000000000000004,0.0,-1.0000000000000064,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00539.mat,14.174444444444578,-1.0000000000000056,-7.918897882581385e-16,-1.0000000000000007,-1.583779576516277e-15,-1.0000000000000049,-1.583779576516277e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00540.mat,14.199444444444579,-0.9999999999999921,-1.9797244706453463e-15,-1.0000000000000036,0.0,-1.0000000000000158,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00541.mat,14.224444444444579,-1.0000000000000036,0.0,-0.9999999999999937,-7.918897882581385e-16,-1.000000000000007,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00542.mat,14.24944444444458,-0.999999999999996,-7.918897882581385e-16,-1.0000000000000047,0.0,-0.9999999999999952,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00543.mat,14.27444444444458,-1.000000000000007,1.583779576516277e-15,-1.0000000000000016,3.167559153032554e-15,-1.0000000000000095,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00544.mat,14.29944444444458,-0.9999999999999957,-1.583779576516277e-15,-1.000000000000011,-1.583779576516277e-15,-0.9999999999999905,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00545.mat,14.32444444444458,-1.0000000000000004,0.0,-0.999999999999996,0.0,-1.0000000000000158,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00546.mat,14.34944444444458,-1.000000000000003,-3.167559153032554e-15,-1.0,-4.7513387295488306e-15,-1.0,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00547.mat,14.374444444444581,-0.9999999999999921,7.918897882581385e-16,-0.9999999999999977,-3.167559153032554e-15,-0.9999999999999913,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00548.mat,14.399444444444581,-1.000000000000002,-3.167559153032554e-15,-1.0000000000000002,-6.335118306065108e-15,-1.000000000000002,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00549.mat,14.424444444444582,-0.9999999999999937,-2.3756693647744153e-15,-0.9999999999999913,0.0,-0.9999999999999952,0.0,-1.0,-2.1266571462010555e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00550.mat,14.449444444444582,-1.0000000000000098,-7.918897882581385e-16,-0.9999999999999957,-1.1878346823872076e-15,-1.000000000000003,7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00551.mat,14.474444444444583,-0.9999999999999977,3.167559153032554e-15,-1.000000000000008,1.9005354918195322e-14,-1.0000000000000016,1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00552.mat,14.499444444444583,-0.9999999999999988,0.0,-1.0000000000000064,-3.167559153032554e-15,-1.0000000000000044,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00553.mat,14.524444444444583,-0.9999999999999977,0.0,-1.0000000000000024,0.0,-1.000000000000004,-7.918897882581385e-16,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00554.mat,14.549444444444584,-0.9999999999999937,0.0,-0.9999999999999937,1.583779576516277e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00555.mat,14.574444444444584,-0.9999999999999992,-1.583779576516277e-15,-1.0000000000000064,-1.583779576516277e-15,-0.9999999999999905,-3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00556.mat,14.599444444444584,-1.0000000000000095,3.167559153032554e-15,-0.9999999999999915,6.335118306065108e-15,-0.9999999999999993,-9.502677459097661e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00557.mat,14.624444444444585,-1.0000000000000036,-3.9594489412906925e-16,-0.9999999999999957,1.2670236612130216e-14,-1.0000000000000047,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00558.mat,14.649444444444585,-0.9999999999999929,1.1878346823872076e-15,-1.0000000000000047,0.0,-0.9999999999999977,-1.583779576516277e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00559.mat,14.674444444444585,-1.0000000000000027,1.583779576516277e-15,-1.0000000000000064,1.583779576516277e-15,-0.9999999999999905,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00560.mat,14.699444444444586,-0.9999999999999996,-3.9594489412906925e-16,-1.0000000000000102,-1.583779576516277e-15,-0.9999999999999964,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00561.mat,14.724444444444586,-0.999999999999995,3.167559153032554e-15,-1.0000000000000016,-6.335118306065108e-15,-0.9999999999999858,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00562.mat,14.749444444444586,-0.9999999999999982,-1.583779576516277e-15,-1.0000000000000064,1.583779576516277e-15,-1.000000000000004,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00563.mat,14.774444444444587,-0.9999999999999853,7.918897882581385e-16,-1.000000000000002,0.0,-0.9999999999999996,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00564.mat,14.799444444444587,-1.0000000000000024,0.0,-0.9999999999999984,-2.0787106941776134e-15,-0.9999999999999921,5.939173411936038e-16,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00565.mat,14.824444444444588,-1.0000000000000062,0.0,-1.0,3.167559153032554e-15,-1.0000000000000087,-9.502677459097661e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00566.mat,14.849444444444588,-0.999999999999998,-1.583779576516277e-15,-0.9999999999999921,0.0,-1.000000000000003,3.167559153032554e-15,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00567.mat,14.874444444444588,-1.0000000000000004,-3.167559153032554e-15,-1.0000000000000009,0.0,-1.000000000000008,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00568.mat,14.899444444444589,-0.9999999999999954,3.9594489412906925e-16,-0.9999999999999968,-1.583779576516277e-15,-1.0000000000000102,-1.9797244706453463e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00569.mat,14.924444444444589,-0.9999999999999952,3.9594489412906925e-16,-0.999999999999996,3.9594489412906925e-16,-0.9999999999999992,-3.9594489412906925e-16,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00570.mat,14.94944444444459,-0.9999999999999992,-1.583779576516277e-15,-1.0000000000000064,3.167559153032554e-15,-1.0000000000000004,9.502677459097661e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00571.mat,14.97444444444459,-0.9999999999999959,-5.939173411936038e-16,-0.9999999999999921,0.0,-0.9999999999999921,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00572.mat,14.99944444444459,-0.9999999999999968,0.0,-0.9999999999999983,6.335118306065108e-15,-0.9999999999999998,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00573.mat,15.02444444444459,-1.0000000000000075,-1.1878346823872076e-15,-0.9999999999999968,1.2670236612130216e-14,-1.0000000000000095,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00574.mat,15.04944444444459,-0.9999999999999944,-1.583779576516277e-15,-0.9999999999999977,0.0,-1.0,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00575.mat,15.074444444444591,-1.0000000000000089,-7.918897882581385e-16,-0.999999999999996,1.2670236612130216e-14,-1.0000000000000095,-3.167559153032554e-15,-1.0,-6.041639619889363e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00576.mat,15.099444444444591,-1.0000000000000056,0.0,-0.9999999999999968,-6.335118306065108e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00577.mat,15.124444444444592,-0.9999999999999873,3.167559153032554e-15,-1.0000000000000056,1.2670236612130216e-14,-1.0000000000000016,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00578.mat,15.149444444444592,-1.000000000000004,0.0,-0.9999999999999952,1.2670236612130216e-14,-1.0000000000000016,-1.2670236612130216e-14,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00579.mat,15.174444444444593,-1.0000000000000033,0.0,-1.000000000000009,-2.57364181183895e-15,-0.9999999999999977,-1.1878346823872076e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00580.mat,15.199444444444593,-1.0000000000000067,1.583779576516277e-15,-1.0,0.0,-0.9999999999999952,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00581.mat,15.224444444444593,-1.000000000000007,1.9797244706453462e-16,-0.9999999999999968,0.0,-0.9999999999999909,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00582.mat,15.249444444444594,-0.9999999999999984,7.918897882581385e-16,-0.999999999999996,2.3756693647744153e-15,-1.000000000000001,-1.583779576516277e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00583.mat,15.274444444444594,-1.0000000000000044,1.583779576516277e-15,-1.0000000000000056,3.167559153032554e-15,-1.000000000000005,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00584.mat,15.299444444444594,-1.0000000000000047,7.918897882581385e-16,-0.9999999999999921,1.2670236612130216e-14,-0.9999999999999952,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00585.mat,15.324444444444595,-1.0000000000000056,7.918897882581385e-16,-1.0000000000000067,-1.2670236612130216e-14,-0.9999999999999944,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00586.mat,15.349444444444595,-1.000000000000008,3.9594489412906925e-16,-0.9999999999999833,1.2670236612130216e-14,-0.9999999999999952,-3.8010709836390645e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00587.mat,15.374444444444595,-0.9999999999999968,1.3858071294517423e-15,-1.000000000000004,3.167559153032554e-15,-0.999999999999998,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00588.mat,15.399444444444596,-1.0000000000000036,2.3756693647744153e-15,-1.0,-7.918897882581385e-16,-0.9999999999999944,-2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00589.mat,15.424444444444596,-1.0000000000000084,-9.898622353226731e-17,-1.0000000000000095,3.959448941290693e-15,-0.9999999999999944,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00590.mat,15.449444444444596,-0.9999999999999952,-1.1878346823872076e-15,-0.9999999999999957,-6.335118306065108e-15,-1.000000000000004,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00591.mat,15.474444444444597,-1.0000000000000002,0.0,-0.9999999999999987,1.583779576516277e-15,-1.0000000000000053,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00592.mat,15.499444444444597,-0.9999999999999996,-1.583779576516277e-15,-1.0000000000000047,-6.335118306065108e-15,-1.0000000000000009,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00593.mat,15.524444444444597,-1.000000000000001,0.0,-0.9999999999999952,-3.167559153032554e-15,-0.9999999999999984,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00594.mat,15.549444444444598,-0.9999999999999972,0.0,-0.999999999999996,0.0,-0.9999999999999972,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00595.mat,15.574444444444598,-1.0000000000000067,-7.918897882581385e-16,-0.9999999999999968,0.0,-1.0000000000000064,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00596.mat,15.599444444444599,-0.9999999999999968,3.167559153032554e-15,-0.9999999999999968,1.2670236612130216e-14,-0.9999999999999937,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00597.mat,15.624444444444599,-1.000000000000004,0.0,-1.0000000000000047,0.0,-0.9999999999999858,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00598.mat,15.6494444444446,-0.9999999999999968,2.3756693647744153e-15,-0.9999999999999952,-2.3756693647744153e-15,-1.0000000000000016,7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00599.mat,15.6744444444446,-0.9999999999999976,1.583779576516277e-15,-1.000000000000001,6.335118306065108e-15,-1.0,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00600.mat,15.6994444444446,-0.9999999999999963,0.0,-0.9999999999999968,-7.918897882581385e-16,-1.0000000000000009,7.918897882581385e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00601.mat,15.7244444444446,-0.9999999999999971,-3.9594489412906925e-16,-1.0000000000000047,0.0,-0.9999999999999968,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00602.mat,15.7494444444446,-0.9999999999999952,-7.918897882581385e-16,-1.000000000000002,1.1878346823872076e-15,-1.000000000000006,-7.918897882581385e-16,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00603.mat,15.774444444444601,-0.999999999999998,2.3756693647744153e-15,-0.9999999999999992,-6.335118306065108e-15,-0.9999999999999992,0.0,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00604.mat,15.799444444444601,-0.9999999999999968,2.3756693647744153e-15,-0.9999999999999905,0.0,-1.0000000000000047,1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00605.mat,15.824444444444602,-1.0000000000000073,-7.918897882581385e-16,-1.0000000000000016,1.583779576516277e-15,-1.0,-7.918897882581385e-16,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00606.mat,15.849444444444602,-1.0000000000000104,-3.9594489412906925e-16,-1.0000000000000024,0.0,-0.9999999999999977,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00607.mat,15.874444444444602,-1.0000000000000009,0.0,-0.9999999999999996,-9.502677459097661e-15,-0.9999999999999925,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00608.mat,15.899444444444603,-0.9999999999999988,-3.9594489412906925e-16,-1.0000000000000016,0.0,-1.0,-4.7513387295488306e-15,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00609.mat,15.924444444444603,-1.0000000000000009,0.0,-1.0000000000000016,7.918897882581385e-16,-1.000000000000003,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00610.mat,15.949444444444604,-0.9999999999999984,0.0,-0.9999999999999905,3.167559153032554e-15,-1.0000000000000047,-1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00611.mat,15.974444444444604,-1.0000000000000047,5.939173411936038e-16,-1.0000000000000064,0.0,-0.9999999999999952,6.335118306065108e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00612.mat,15.999444444444604,-1.0000000000000013,-3.167559153032554e-15,-0.9999999999999952,-9.651156794396062e-16,-0.9999999999999988,9.898622353226731e-17,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00613.mat,16.024444444444605,-0.999999999999996,-3.167559153032554e-15,-1.000000000000004,-6.335118306065108e-15,-1.000000000000003,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00614.mat,16.049444444444603,-0.9999999999999996,-2.3756693647744153e-15,-0.9999999999999984,6.335118306065108e-15,-1.0000000000000056,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00615.mat,16.0744444444446,-0.9999999999999977,1.583779576516277e-15,-0.9999999999999952,-1.2670236612130216e-14,-0.9999999999999905,1.9005354918195322e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00616.mat,16.0994444444446,-0.999999999999996,3.9594489412906925e-16,-0.999999999999997,-6.335118306065108e-15,-0.9999999999999968,9.502677459097661e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00617.mat,16.1244444444446,-0.9999999999999994,8.413829000242721e-16,-1.0,2.5340473224260432e-14,-0.9999999999999952,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00618.mat,16.149444444444597,-1.000000000000001,3.9594489412906925e-16,-0.9999999999999873,3.167559153032554e-15,-0.999999999999981,-3.167559153032554e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00619.mat,16.174444444444596,-1.0000000000000002,0.0,-0.9999999999999984,7.918897882581385e-16,-1.0000000000000029,0.0,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00620.mat,16.199444444444595,-1.000000000000003,-7.918897882581385e-16,-1.0000000000000027,0.0,-1.0000000000000036,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00621.mat,16.224444444444593,-1.000000000000008,-3.959448941290693e-15,-1.0000000000000016,2.3756693647744153e-15,-0.9999999999999984,1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00622.mat,16.249444444444592,-1.0000000000000056,0.0,-0.9999999999999941,0.0,-1.0000000000000036,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00623.mat,16.27444444444459,-1.0000000000000004,0.0,-1.000000000000004,3.167559153032554e-15,-0.9999999999999997,-3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00624.mat,16.29944444444459,-0.9999999999999949,0.0,-0.9999999999999977,-6.335118306065108e-15,-1.000000000000004,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00625.mat,16.324444444444588,-0.9999999999999992,5.939173411936038e-16,-0.9999999999999977,1.583779576516277e-15,-1.000000000000007,1.583779576516277e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00626.mat,16.349444444444586,-0.9999999999999993,-3.9594489412906925e-16,-0.9999999999999921,0.0,-1.0000000000000009,-1.9797244706453463e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00627.mat,16.374444444444585,-1.0000000000000027,0.0,-0.9999999999999992,1.0888484588549404e-15,-0.9999999999999984,-1.9797244706453463e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00628.mat,16.399444444444583,-0.9999999999999978,-4.7513387295488306e-15,-0.9999999999999947,-3.167559153032554e-15,-0.9999999999999972,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00629.mat,16.424444444444582,-0.9999999999999949,-7.918897882581385e-16,-0.9999999999999968,3.167559153032554e-15,-0.9999999999999929,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00630.mat,16.44944444444458,-0.9999999999999988,0.0,-0.9999999999999968,0.0,-0.9999999999999889,-6.335118306065108e-15,-1.0,3.6249837719336176e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00631.mat,16.47444444444458,-1.0000000000000044,1.7817520235808115e-15,-0.999999999999998,-6.335118306065108e-15,-0.9999999999999937,6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00632.mat,16.499444444444578,-1.0000000000000047,-3.167559153032554e-15,-1.000000000000007,-3.959448941290693e-15,-1.0,-2.3756693647744153e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00633.mat,16.524444444444576,-0.9999999999999957,-7.918897882581385e-16,-0.9999999999999982,6.335118306065108e-15,-0.9999999999999976,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00634.mat,16.549444444444575,-0.9999999999999899,1.1878346823872076e-15,-1.0000000000000067,6.335118306065108e-15,-0.999999999999995,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00635.mat,16.574444444444573,-1.0000000000000049,-9.898622353226731e-17,-1.0000000000000024,-1.583779576516277e-15,-0.999999999999996,-3.167559153032554e-15,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00636.mat,16.599444444444572,-1.0000000000000009,-3.9594489412906925e-16,-1.000000000000003,-3.167559153032554e-15,-1.000000000000011,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00637.mat,16.62444444444457,-1.0,1.583779576516277e-15,-0.9999999999999921,-2.5340473224260432e-14,-1.0000000000000016,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00638.mat,16.64944444444457,-0.9999999999999977,-7.918897882581385e-16,-0.9999999999999795,1.2670236612130216e-14,-1.0000000000000016,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00639.mat,16.674444444444568,-0.9999999999999998,0.0,-1.000000000000004,7.918897882581385e-16,-0.9999999999999968,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00640.mat,16.699444444444566,-0.9999999999999996,0.0,-0.9999999999999913,0.0,-1.0000000000000016,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00641.mat,16.724444444444565,-1.000000000000003,7.918897882581385e-16,-1.000000000000001,3.167559153032554e-15,-0.9999999999999983,1.583779576516277e-15,-1.0,-1.3533272748552171e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00642.mat,16.749444444444563,-1.0000000000000013,7.918897882581385e-16,-0.9999999999999889,-3.167559153032554e-15,-1.0000000000000016,3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00643.mat,16.774444444444562,-0.9999999999999996,0.0,-1.0000000000000009,-6.335118306065108e-15,-1.0000000000000016,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00644.mat,16.79944444444456,-0.9999999999999978,0.0,-0.9999999999999937,1.583779576516277e-15,-0.9999999999999984,-6.335118306065108e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00645.mat,16.82444444444456,-1.000000000000007,-7.918897882581385e-16,-1.0000000000000024,1.9005354918195322e-14,-0.9999999999999968,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00646.mat,16.849444444444558,-1.0000000000000009,-1.583779576516277e-15,-0.9999999999999984,-6.335118306065108e-15,-1.0000000000000018,-7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00647.mat,16.874444444444556,-1.0000000000000047,-1.9797244706453462e-16,-1.0000000000000047,3.167559153032554e-15,-1.0000000000000158,0.0,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00648.mat,16.899444444444555,-0.9999999999999972,0.0,-0.9999999999999925,0.0,-1.000000000000013,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00649.mat,16.924444444444553,-1.000000000000004,-9.898622353226731e-17,-0.9999999999999929,-6.335118306065108e-15,-0.9999999999999977,-3.167559153032554e-15,-1.0,1.3291607163756597e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00650.mat,16.949444444444552,-0.9999999999999987,-5.939173411936038e-16,-1.0000000000000016,0.0,-0.9999999999999952,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00651.mat,16.97444444444455,-1.0000000000000056,-1.1878346823872076e-15,-1.000000000000003,-3.167559153032554e-15,-0.9999999999999951,3.167559153032554e-15,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00652.mat,16.99944444444455,-1.0000000000000022,-1.1878346823872076e-15,-0.9999999999999905,0.0,-0.9999999999999905,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00653.mat,17.024444444444548,-1.0000000000000016,3.9594489412906925e-16,-0.9999999999999905,0.0,-1.000000000000008,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00654.mat,17.049444444444546,-0.9999999999999952,-7.918897882581385e-16,-1.000000000000002,2.3756693647744153e-15,-0.9999999999999967,7.918897882581385e-16,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00655.mat,17.074444444444545,-0.9999999999999996,-5.444242294274702e-16,-1.0000000000000027,1.583779576516277e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00656.mat,17.099444444444543,-0.9999999999999974,3.9594489412906925e-16,-0.999999999999996,-6.335118306065108e-15,-1.0000000000000064,4.7513387295488306e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00657.mat,17.124444444444542,-0.9999999999999948,-7.918897882581385e-16,-0.9999999999999841,3.167559153032554e-15,-1.0000000000000095,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00658.mat,17.14944444444454,-1.000000000000005,-3.9594489412906925e-16,-0.9999999999999881,3.167559153032554e-15,-1.0000000000000044,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00659.mat,17.17444444444454,-0.9999999999999973,0.0,-0.9999999999999992,6.335118306065108e-15,-1.0000000000000016,3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00660.mat,17.199444444444538,-0.9999999999999996,6.335118306065108e-15,-1.0000000000000047,-6.335118306065108e-15,-0.9999999999999932,6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00661.mat,17.224444444444536,-0.9999999999999944,5.939173411936038e-16,-0.9999999999999972,0.0,-0.9999999999999912,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00662.mat,17.249444444444535,-0.9999999999999968,7.918897882581385e-16,-1.000000000000007,-4.7513387295488306e-15,-0.9999999999999929,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00663.mat,17.274444444444534,-1.0000000000000004,4.7513387295488306e-15,-1.0,1.9797244706453462e-16,-0.9999999999999968,1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00664.mat,17.299444444444532,-1.0000000000000009,7.918897882581385e-16,-1.0000000000000064,-6.335118306065108e-15,-1.000000000000007,-1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00665.mat,17.32444444444453,-0.999999999999998,-9.898622353226732e-16,-0.9999999999999921,-1.583779576516277e-15,-1.000000000000003,0.0,-1.0,2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00666.mat,17.34944444444453,-0.999999999999996,-7.918897882581385e-16,-1.0000000000000036,0.0,-0.9999999999999949,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00667.mat,17.374444444444528,-0.999999999999998,-3.167559153032554e-15,-1.0000000000000069,-2.5340473224260432e-14,-0.9999999999999897,5.701606475458597e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00668.mat,17.399444444444526,-1.0000000000000024,3.9594489412906925e-16,-1.0000000000000064,-6.335118306065108e-15,-1.0,6.335118306065108e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00669.mat,17.424444444444525,-0.9999999999999971,5.939173411936038e-16,-0.9999999999999992,0.0,-0.9999999999999921,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00670.mat,17.449444444444524,-1.0000000000000004,-1.9797244706453462e-16,-0.9999999999999937,-1.583779576516277e-15,-1.0,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00671.mat,17.474444444444522,-0.9999999999999959,-7.918897882581385e-16,-1.000000000000015,6.335118306065108e-15,-0.9999999999999833,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00672.mat,17.49944444444452,-1.0000000000000018,0.0,-1.0000000000000064,-9.502677459097661e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00673.mat,17.52444444444452,-0.9999999999999996,-7.918897882581385e-16,-1.000000000000006,1.583779576516277e-15,-1.0000000000000038,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00674.mat,17.549444444444518,-0.9999999999999989,6.929035647258712e-16,-1.0000000000000027,-7.918897882581385e-16,-1.0000000000000018,-7.918897882581385e-16,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00675.mat,17.574444444444516,-1.0000000000000018,-1.583779576516277e-15,-1.0000000000000056,3.167559153032554e-15,-1.0000000000000087,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00676.mat,17.599444444444515,-0.9999999999999949,2.969586705968019e-16,-1.0000000000000064,0.0,-0.9999999999999984,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00677.mat,17.624444444444514,-1.0000000000000047,-3.9594489412906925e-16,-1.0,-9.502677459097661e-15,-1.0000000000000064,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00678.mat,17.649444444444512,-0.9999999999999972,7.918897882581385e-16,-1.0000000000000009,1.583779576516277e-15,-0.9999999999999972,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00679.mat,17.67444444444451,-1.0000000000000056,7.918897882581385e-16,-0.999999999999996,1.583779576516277e-15,-1.0000000000000047,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00680.mat,17.69944444444451,-1.0000000000000027,-3.9594489412906925e-16,-0.9999999999999977,-3.167559153032554e-15,-0.9999999999999977,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00681.mat,17.724444444444508,-1.000000000000001,1.9797244706453462e-16,-1.0000000000000004,-1.583779576516277e-15,-1.0000000000000024,3.9594489412906925e-16,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00682.mat,17.749444444444507,-1.0000000000000027,0.0,-1.0000000000000027,3.167559153032554e-15,-1.0,1.583779576516277e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00683.mat,17.774444444444505,-1.0000000000000047,7.918897882581385e-16,-1.000000000000003,-3.167559153032554e-15,-1.000000000000003,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00684.mat,17.799444444444504,-0.9999999999999996,5.939173411936038e-16,-0.9999999999999992,0.0,-1.0000000000000007,-1.9005354918195322e-14,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00685.mat,17.824444444444502,-1.0000000000000044,5.939173411936038e-16,-1.0000000000000009,-3.9594489412906925e-16,-0.9999999999999952,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00686.mat,17.8494444444445,-1.0000000000000027,-3.9594489412906925e-16,-0.9999999999999961,-6.335118306065108e-15,-0.9999999999999984,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00687.mat,17.8744444444445,-0.9999999999999956,0.0,-0.9999999999999978,0.0,-0.9999999999999967,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00688.mat,17.899444444444498,-1.0,0.0,-1.0000000000000047,-2.5340473224260432e-14,-0.9999999999999968,6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00689.mat,17.924444444444497,-0.9999999999999998,0.0,-0.9999999999999905,0.0,-1.0000000000000095,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00690.mat,17.949444444444495,-1.0000000000000009,0.0,-0.9999999999999921,1.583779576516277e-15,-1.0000000000000016,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00691.mat,17.974444444444494,-1.0000000000000013,-9.898622353226731e-17,-1.000000000000004,6.335118306065108e-15,-0.9999999999999937,-3.8010709836390645e-14,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00692.mat,17.999444444444492,-1.0000000000000016,5.196776735444033e-16,-1.000000000000003,6.335118306065108e-15,-1.000000000000008,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00693.mat,18.02444444444449,-1.000000000000001,7.918897882581385e-16,-0.9999999999999954,-4.7513387295488306e-15,-1.0000000000000016,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00694.mat,18.04944444444449,-1.0000000000000024,-3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000016,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00695.mat,18.074444444444488,-0.9999999999999974,-3.9594489412906925e-16,-0.9999999999999866,0.0,-0.9999999999999984,-1.1878346823872076e-15,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00696.mat,18.099444444444487,-0.999999999999999,1.1878346823872076e-15,-1.0000000000000024,6.335118306065108e-15,-1.000000000000003,6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00697.mat,18.124444444444485,-0.9999999999999977,-1.9797244706453462e-16,-0.9999999999999968,-5.0680946448520864e-14,-1.0000000000000142,-6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00698.mat,18.149444444444484,-1.0000000000000036,0.0,-0.999999999999996,-1.583779576516277e-15,-0.9999999999999977,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00699.mat,18.174444444444482,-1.0000000000000027,-1.9797244706453463e-15,-1.0,0.0,-1.0000000000000047,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00700.mat,18.19944444444448,-0.999999999999998,2.3756693647744153e-15,-0.9999999999999967,3.9594489412906925e-16,-0.9999999999999998,-5.939173411936038e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00701.mat,18.22444444444448,-1.0,-1.583779576516277e-15,-0.9999999999999937,0.0,-0.9999999999999932,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00702.mat,18.249444444444478,-1.0000000000000042,-3.9594489412906925e-16,-0.9999999999999889,-6.335118306065108e-15,-0.9999999999999984,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00703.mat,18.274444444444477,-1.000000000000004,-3.167559153032554e-15,-0.9999999999999872,0.0,-0.9999999999999977,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00704.mat,18.299444444444475,-1.0000000000000053,1.583779576516277e-15,-1.0000000000000016,-1.583779576516277e-15,-0.9999999999999873,-7.918897882581385e-16,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00705.mat,18.324444444444474,-1.0000000000000004,1.9797244706453462e-16,-0.9999999999999988,-1.1878346823872076e-15,-1.0000000000000027,-2.3756693647744153e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00706.mat,18.349444444444472,-1.0000000000000024,3.9594489412906925e-16,-1.000000000000003,1.583779576516277e-15,-1.0000000000000016,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00707.mat,18.37444444444447,-0.9999999999999957,-4.7513387295488306e-15,-0.9999999999999992,-3.167559153032554e-15,-1.000000000000003,1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00708.mat,18.39944444444447,-0.999999999999998,1.583779576516277e-15,-1.0000000000000064,0.0,-0.9999999999999977,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00709.mat,18.424444444444468,-1.000000000000006,7.918897882581385e-16,-1.0000000000000024,3.167559153032554e-15,-1.0000000000000024,-9.502677459097661e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00710.mat,18.449444444444467,-0.999999999999996,-5.939173411936038e-16,-1.0000000000000016,-1.583779576516277e-14,-1.0000000000000047,9.502677459097661e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00711.mat,18.474444444444465,-0.999999999999998,3.9594489412906925e-16,-0.9999999999999988,-6.335118306065108e-15,-0.9999999999999988,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00712.mat,18.499444444444464,-1.0000000000000027,0.0,-1.0000000000000004,6.335118306065108e-15,-0.9999999999999952,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00713.mat,18.524444444444462,-0.9999999999999957,7.918897882581385e-16,-0.9999999999999905,0.0,-1.0000000000000095,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00714.mat,18.54944444444446,-0.9999999999999978,-1.583779576516277e-15,-1.0,0.0,-1.0000000000000009,6.335118306065108e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00715.mat,18.57444444444446,-0.9999999999999949,3.9594489412906925e-16,-0.9999999999999937,0.0,-1.000000000000003,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00716.mat,18.599444444444458,-0.9999999999999992,1.583779576516277e-15,-1.000000000000003,1.1878346823872076e-15,-1.0000000000000127,-7.918897882581385e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00717.mat,18.624444444444457,-1.0000000000000056,-7.918897882581385e-16,-1.000000000000003,0.0,-1.0000000000000036,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00718.mat,18.649444444444455,-1.000000000000002,0.0,-0.9999999999999968,-6.335118306065108e-15,-1.0000000000000242,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00719.mat,18.674444444444454,-0.9999999999999972,-3.167559153032554e-15,-0.9999999999999996,0.0,-0.9999999999999988,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00720.mat,18.699444444444453,-1.0000000000000013,5.939173411936038e-16,-0.9999999999999921,3.167559153032554e-15,-0.9999999999999858,1.583779576516277e-14,-1.0,-3.1416526023424685e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00721.mat,18.72444444444445,-1.0000000000000042,-1.583779576516277e-15,-0.9999999999999984,0.0,-1.000000000000004,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00722.mat,18.74944444444445,-1.0000000000000009,7.918897882581385e-16,-1.0000000000000095,0.0,-1.0,1.2670236612130216e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00723.mat,18.77444444444445,-1.0000000000000018,3.9594489412906925e-16,-1.0000000000000044,-6.335118306065108e-15,-1.0000000000000053,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00724.mat,18.799444444444447,-0.9999999999999959,-1.3858071294517423e-15,-0.9999999999999978,0.0,-0.9999999999999972,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00725.mat,18.824444444444445,-1.0000000000000002,0.0,-1.0000000000000095,0.0,-1.000000000000006,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00726.mat,18.849444444444444,-0.999999999999997,0.0,-0.9999999999999937,0.0,-1.000000000000003,1.583779576516277e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00727.mat,18.874444444444443,-1.0000000000000016,-3.9594489412906925e-16,-0.9999999999999921,3.167559153032554e-15,-0.9999999999999921,-4.7513387295488306e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00728.mat,18.89944444444444,-1.000000000000013,-1.583779576516277e-15,-0.9999999999999913,0.0,-1.0000000000000009,-3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00729.mat,18.92444444444444,-1.0000000000000042,0.0,-1.0000000000000095,0.0,-1.0000000000000095,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00730.mat,18.94944444444444,-1.0000000000000007,8.908760117904057e-16,-1.0000000000000056,0.0,-1.000000000000004,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00731.mat,18.974444444444437,-1.0000000000000349,6.335118306065108e-15,-1.0000000000000024,-6.335118306065108e-15,-0.9999999999999968,-2.2172914071227877e-14,-1.0,-3.0933194853833535e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00732.mat,18.999444444444435,-0.9999999999999953,1.583779576516277e-15,-1.0000000000000087,-6.335118306065108e-15,-1.0000000000000113,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00733.mat,19.024444444444434,-0.9999999999999994,1.9797244706453462e-16,-1.0000000000000036,-3.167559153032554e-15,-1.0000000000000024,3.167559153032554e-15,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00734.mat,19.049444444444433,-1.000000000000001,1.583779576516277e-15,-0.9999999999999992,1.583779576516277e-15,-0.9999999999999944,-1.583779576516277e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00735.mat,19.07444444444443,-1.0000000000000009,3.167559153032554e-15,-1.0000000000000009,0.0,-0.999999999999996,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00736.mat,19.09944444444443,-1.000000000000009,-7.918897882581385e-16,-0.9999999999999897,-2.5340473224260432e-14,-1.000000000000004,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00737.mat,19.12444444444443,-0.9999999999999968,6.335118306065108e-15,-1.000000000000001,1.9005354918195322e-14,-0.9999999999999941,9.502677459097661e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00738.mat,19.149444444444427,-0.9999999999999968,1.9797244706453462e-16,-0.9999999999999968,6.335118306065108e-15,-0.999999999999981,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00739.mat,19.174444444444426,-1.0000000000000058,0.0,-1.000000000000003,3.167559153032554e-15,-1.0000000000000056,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00740.mat,19.199444444444424,-1.0000000000000007,0.0,-1.0000000000000016,6.335118306065108e-15,-0.9999999999999992,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00741.mat,19.224444444444423,-0.9999999999999993,-3.167559153032554e-15,-1.0000000000000049,6.335118306065108e-15,-1.000000000000004,1.2670236612130216e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00742.mat,19.24944444444442,-0.9999999999999968,-1.583779576516277e-15,-1.0000000000000047,0.0,-1.0000000000000102,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00743.mat,19.27444444444442,-1.0,-6.335118306065108e-15,-0.9999999999999939,0.0,-0.9999999999999956,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00744.mat,19.29944444444442,-1.0,0.0,-1.0000000000000016,0.0,-0.9999999999999937,-1.583779576516277e-15,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00745.mat,19.324444444444417,-1.000000000000001,7.918897882581385e-16,-0.9999999999999968,3.9594489412906925e-16,-1.0000000000000064,-3.9594489412906925e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00746.mat,19.349444444444416,-1.000000000000006,1.583779576516277e-15,-0.999999999999996,3.167559153032554e-15,-1.000000000000004,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00747.mat,19.374444444444414,-1.0000000000000004,0.0,-0.9999999999999873,-3.167559153032554e-15,-1.0000000000000016,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00748.mat,19.399444444444413,-1.0000000000000084,-3.9594489412906925e-16,-1.000000000000003,0.0,-0.999999999999981,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00749.mat,19.42444444444441,-1.0000000000000036,-3.959448941290693e-15,-0.9999999999999937,3.167559153032554e-15,-0.9999999999999929,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00750.mat,19.44944444444441,-1.0000000000000016,1.583779576516277e-15,-1.0000000000000042,3.167559153032554e-15,-1.0000000000000036,1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00751.mat,19.47444444444441,-0.999999999999998,1.583779576516277e-15,-1.0000000000000064,-1.583779576516277e-15,-0.9999999999999921,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00752.mat,19.499444444444407,-1.0000000000000033,-7.918897882581385e-16,-0.9999999999999937,-6.335118306065108e-15,-0.9999999999999952,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00753.mat,19.524444444444406,-0.9999999999999987,0.0,-0.9999999999999984,-6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,3.1416526023424685e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00754.mat,19.549444444444404,-0.9999999999999988,7.918897882581385e-16,-1.0000000000000016,0.0,-1.0000000000000089,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00755.mat,19.574444444444403,-1.0,7.918897882581385e-16,-1.0000000000000056,3.9594489412906925e-16,-1.0000000000000058,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00756.mat,19.5994444444444,-0.9999999999999974,2.3756693647744153e-15,-0.9999999999999929,-3.167559153032554e-15,-0.9999999999999929,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00757.mat,19.6244444444444,-1.000000000000001,0.0,-0.9999999999999992,3.167559153032554e-15,-1.0000000000000056,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00758.mat,19.6494444444444,-0.9999999999999984,3.9594489412906925e-16,-0.9999999999999921,0.0,-0.9999999999999968,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00759.mat,19.674444444444397,-1.0000000000000027,-1.583779576516277e-15,-1.0000000000000047,0.0,-1.0,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00760.mat,19.699444444444396,-0.9999999999999998,3.9594489412906925e-16,-0.9999999999999905,0.0,-1.0000000000000016,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00761.mat,19.724444444444394,-1.0000000000000018,3.9594489412906925e-16,-1.0,6.335118306065108e-15,-0.9999999999999897,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00762.mat,19.749444444444393,-1.0000000000000009,1.1878346823872076e-15,-0.9999999999999964,9.502677459097661e-15,-1.0000000000000038,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00763.mat,19.77444444444439,-1.0000000000000016,9.898622353226731e-17,-0.9999999999999984,0.0,-0.9999999999999968,7.918897882581385e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00764.mat,19.79944444444439,-1.0000000000000024,0.0,-0.9999999999999992,0.0,-0.9999999999999968,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00765.mat,19.82444444444439,-1.000000000000004,-3.167559153032554e-15,-1.000000000000008,-3.167559153032554e-15,-0.9999999999999937,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00766.mat,19.849444444444387,-0.9999999999999977,-3.761476494226158e-15,-0.9999999999999932,0.0,-1.000000000000008,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00767.mat,19.874444444444386,-1.0,7.918897882581385e-16,-1.000000000000004,-1.583779576516277e-15,-0.9999999999999957,2.3756693647744153e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00768.mat,19.899444444444384,-1.0000000000000016,-9.898622353226731e-17,-1.0000000000000009,6.335118306065108e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00769.mat,19.924444444444383,-1.0000000000000024,0.0,-0.9999999999999905,1.583779576516277e-15,-1.0000000000000047,-1.9797244706453463e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00770.mat,19.94944444444438,-1.0,0.0,-0.9999999999999937,1.583779576516277e-15,-0.9999999999999952,-7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00771.mat,19.97444444444438,-0.999999999999996,0.0,-0.9999999999999968,0.0,-1.000000000000003,-1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00772.mat,19.99944444444438,-1.000000000000003,1.9797244706453463e-15,-1.000000000000003,-1.1878346823872076e-15,-0.9999999999999952,3.9594489412906925e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00773.mat,20.024444444444377,-1.0000000000000042,7.918897882581385e-16,-0.9999999999999992,1.2670236612130216e-14,-0.9999999999999968,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00774.mat,20.049444444444376,-1.0000000000000038,-7.918897882581385e-16,-1.0000000000000082,0.0,-0.9999999999999861,-1.9005354918195322e-14,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00775.mat,20.074444444444374,-1.000000000000002,-7.918897882581385e-16,-1.0,-2.5340473224260432e-14,-1.0000000000000127,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00776.mat,20.099444444444373,-1.0,7.918897882581385e-16,-1.000000000000008,3.167559153032554e-14,-0.9999999999999968,6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00777.mat,20.12444444444437,-0.9999999999999997,0.0,-1.0000000000000016,6.335118306065108e-15,-0.999999999999996,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00778.mat,20.14944444444437,-1.0000000000000049,0.0,-0.9999999999999992,0.0,-0.9999999999999889,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00779.mat,20.17444444444437,-1.0000000000000022,-1.583779576516277e-15,-0.9999999999999905,-1.583779576516277e-15,-0.9999999999999984,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00780.mat,20.199444444444367,-0.9999999999999964,-3.9594489412906925e-16,-0.9999999999999984,0.0,-1.0000000000000047,-6.335118306065108e-15,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00781.mat,20.224444444444366,-0.9999999999999944,0.0,-0.9999999999999841,-6.335118306065108e-15,-0.9999999999999905,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00782.mat,20.249444444444364,-1.0000000000000013,-2.3756693647744153e-15,-0.9999999999999917,-3.167559153032554e-14,-1.00000000000001,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00783.mat,20.274444444444363,-0.9999999999999972,-7.918897882581385e-16,-1.0000000000000016,-1.583779576516277e-15,-0.9999999999999858,-4.7513387295488306e-15,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00784.mat,20.29944444444436,-1.0000000000000016,3.9594489412906925e-16,-1.0,-1.1878346823872076e-15,-1.000000000000011,-7.918897882581385e-16,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00785.mat,20.32444444444436,-1.0,1.1878346823872076e-15,-1.0000000000000047,4.7513387295488306e-15,-1.000000000000004,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00786.mat,20.34944444444436,-1.0000000000000013,-2.969586705968019e-16,-0.999999999999986,6.335118306065108e-15,-0.9999999999999988,-5.701606475458597e-14,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00787.mat,20.374444444444357,-1.0000000000000049,1.1878346823872076e-15,-0.9999999999999968,-6.335118306065108e-15,-1.000000000000004,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00788.mat,20.399444444444356,-0.9999999999999963,-7.918897882581385e-16,-0.9999999999999977,1.9797244706453462e-16,-1.0000000000000009,1.583779576516277e-15,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00789.mat,20.424444444444354,-0.9999999999999961,7.918897882581385e-16,-0.9999999999999937,6.335118306065108e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00790.mat,20.449444444444353,-1.0000000000000036,3.9594489412906925e-16,-1.0000000000000142,0.0,-1.0,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00791.mat,20.47444444444435,-0.9999999999999984,7.918897882581385e-16,-1.0000000000000127,-1.583779576516277e-15,-1.000000000000003,-1.1878346823872076e-15,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00792.mat,20.49944444444435,-0.9999999999999988,-7.918897882581385e-16,-1.0000000000000002,0.0,-1.0000000000000075,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00793.mat,20.52444444444435,-1.0000000000000024,-2.3756693647744153e-15,-1.0000000000000009,-1.1878346823872076e-15,-0.9999999999999949,-1.583779576516277e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00794.mat,20.549444444444347,-0.9999999999999991,-3.9594489412906925e-16,-1.000000000000003,1.9005354918195322e-14,-1.000000000000004,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00795.mat,20.574444444444346,-0.9999999999999988,0.0,-1.0000000000000024,3.167559153032554e-15,-1.0000000000000016,-3.167559153032554e-15,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00796.mat,20.599444444444345,-1.0000000000000013,-1.583779576516277e-15,-0.9999999999999992,0.0,-1.0000000000000004,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00797.mat,20.624444444444343,-0.9999999999999977,-3.9594489412906925e-16,-0.9999999999999841,0.0,-0.9999999999999905,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00798.mat,20.64944444444434,-0.9999999999999994,0.0,-0.9999999999999984,-5.939173411936038e-16,-0.9999999999999968,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00799.mat,20.67444444444434,-1.000000000000005,0.0,-1.0000000000000004,9.502677459097661e-15,-1.000000000000004,6.335118306065108e-15,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00800.mat,20.69944444444434,-1.0000000000000009,1.1878346823872076e-15,-1.0,-4.7513387295488306e-15,-0.9999999999999944,3.167559153032554e-15,-1.0,1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00801.mat,20.724444444444337,-0.999999999999998,-1.1878346823872076e-15,-0.9999999999999944,3.167559153032554e-15,-1.000000000000003,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00802.mat,20.749444444444336,-1.0000000000000064,0.0,-0.9999999999999921,-3.167559153032554e-15,-0.9999999999999977,1.583779576516277e-15,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00803.mat,20.774444444444335,-1.0000000000000004,7.918897882581385e-16,-0.9999999999999968,-3.8010709836390645e-14,-0.9999999999999937,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00804.mat,20.799444444444333,-1.000000000000004,1.583779576516277e-15,-1.0000000000000016,3.167559153032554e-15,-1.0000000000000118,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00805.mat,20.82444444444433,-1.0000000000000027,-1.583779576516277e-15,-1.0000000000000016,-3.167559153032554e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00806.mat,20.84944444444433,-0.9999999999999967,-9.898622353226732e-16,-0.9999999999999944,-6.335118306065108e-15,-0.9999999999999996,3.167559153032554e-15,-1.0,2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00807.mat,20.87444444444433,-1.0000000000000024,0.0,-1.000000000000003,-3.167559153032554e-15,-0.9999999999999952,3.167559153032554e-15,-1.0,1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00808.mat,20.899444444444327,-0.9999999999999988,1.9797244706453462e-16,-1.0000000000000064,0.0,-0.9999999999999968,-6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00809.mat,20.924444444444326,-1.000000000000007,5.939173411936038e-16,-1.0000000000000047,0.0,-0.9999999999999984,3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00810.mat,20.949444444444325,-0.9999999999999978,-1.583779576516277e-15,-1.000000000000004,6.335118306065108e-15,-1.0000000000000102,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00811.mat,20.974444444444323,-0.9999999999999944,-3.9594489412906925e-16,-1.000000000000008,-6.335118306065108e-15,-1.0000000000000127,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00812.mat,20.999444444444322,-1.000000000000002,0.0,-0.9999999999999913,-1.2670236612130216e-14,-0.9999999999999992,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00813.mat,21.02444444444432,-0.9999999999999987,0.0,-1.0000000000000087,-6.335118306065108e-15,-1.000000000000001,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00814.mat,21.04944444444432,-1.000000000000001,0.0,-1.000000000000003,0.0,-1.0000000000000095,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00815.mat,21.074444444444318,-1.0,1.583779576516277e-15,-0.9999999999999977,0.0,-1.0000000000000024,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00816.mat,21.099444444444316,-0.9999999999999982,0.0,-0.9999999999999921,0.0,-1.000000000000003,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00817.mat,21.124444444444315,-0.9999999999999992,7.918897882581385e-16,-0.9999999999999984,-1.2670236612130216e-14,-0.9999999999999952,1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00818.mat,21.149444444444313,-0.9999999999999974,-1.583779576516277e-15,-0.9999999999999998,3.167559153032554e-15,-1.0000000000000009,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00819.mat,21.174444444444312,-0.9999999999999972,0.0,-1.0000000000000047,6.335118306065108e-15,-1.0000000000000047,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00820.mat,21.19944444444431,-1.0000000000000007,-3.9594489412906925e-16,-1.000000000000001,0.0,-1.000000000000007,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00821.mat,21.22444444444431,-1.0000000000000002,-3.9594489412906925e-16,-1.0000000000000018,0.0,-0.9999999999999976,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00822.mat,21.249444444444308,-1.0000000000000064,7.918897882581385e-16,-0.9999999999999984,-6.335118306065108e-15,-1.0,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00823.mat,21.274444444444306,-0.9999999999999984,0.0,-0.9999999999999968,1.583779576516277e-15,-1.0000000000000064,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00824.mat,21.299444444444305,-0.9999999999999984,0.0,-0.9999999999999968,0.0,-0.9999999999999984,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00825.mat,21.324444444444303,-1.0,7.918897882581385e-16,-0.9999999999999949,0.0,-1.0,4.7513387295488306e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00826.mat,21.349444444444302,-1.0000000000000027,7.918897882581385e-16,-0.9999999999999889,7.918897882581385e-16,-0.9999999999999921,1.9797244706453463e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00827.mat,21.3744444444443,-1.0000000000000047,0.0,-1.0000000000000135,1.2670236612130216e-14,-0.9999999999999977,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00828.mat,21.3994444444443,-1.0000000000000027,7.918897882581385e-15,-1.0000000000000007,0.0,-1.000000000000002,-7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00829.mat,21.424444444444298,-1.000000000000008,0.0,-1.000000000000004,1.583779576516277e-15,-1.0000000000000024,-7.918897882581385e-16,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00830.mat,21.449444444444296,-0.9999999999999977,-3.9594489412906925e-16,-1.0000000000000024,-6.335118306065108e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00831.mat,21.474444444444295,-0.9999999999999942,1.9797244706453462e-16,-0.9999999999999957,3.167559153032554e-15,-1.0000000000000027,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00832.mat,21.499444444444293,-0.9999999999999982,0.0,-1.0000000000000122,0.0,-0.9999999999999977,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00833.mat,21.524444444444292,-0.9999999999999988,0.0,-1.0000000000000056,6.335118306065108e-15,-1.0000000000000024,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00834.mat,21.54944444444429,-1.0000000000000036,-1.732258911814678e-16,-0.9999999999999588,0.0,-0.9999999999999905,-6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00835.mat,21.57444444444429,-1.000000000000001,-1.583779576516277e-15,-0.9999999999999905,-1.2670236612130216e-14,-1.0000000000000064,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00836.mat,21.599444444444288,-1.0000000000000016,9.898622353226731e-17,-1.000000000000006,3.167559153032554e-15,-0.9999999999999866,-3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00837.mat,21.624444444444286,-0.9999999999999937,0.0,-1.0000000000000064,-2.5340473224260432e-14,-1.0,-2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00838.mat,21.649444444444285,-0.9999999999999957,-4.949311176613366e-16,-1.000000000000001,7.918897882581385e-15,-0.9999999999999917,-3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00839.mat,21.674444444444283,-1.0000000000000053,1.9797244706453462e-16,-1.0000000000000062,0.0,-0.9999999999999937,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00840.mat,21.699444444444282,-1.0000000000000009,0.0,-1.0000000000000044,6.335118306065108e-15,-1.0000000000000016,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00841.mat,21.72444444444428,-0.9999999999999996,0.0,-0.9999999999999937,-6.335118306065108e-15,-0.9999999999999992,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00842.mat,21.74944444444428,-0.9999999999999968,-2.474655588306683e-16,-0.9999999999999987,3.167559153032554e-15,-1.000000000000006,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00843.mat,21.774444444444278,-1.0000000000000067,-5.939173411936038e-16,-0.9999999999999927,-1.583779576516277e-15,-0.999999999999999,4.7513387295488306e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00844.mat,21.799444444444276,-0.999999999999998,-1.583779576516277e-15,-0.9999999999999982,0.0,-0.999999999999999,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00845.mat,21.824444444444275,-0.9999999999999984,-7.918897882581385e-16,-1.0000000000000024,-7.918897882581385e-15,-0.9999999999999949,1.583779576516277e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00846.mat,21.849444444444273,-0.9999999999999913,-3.167559153032554e-15,-0.9999999999999991,1.583779576516277e-15,-0.999999999999998,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00847.mat,21.874444444444272,-1.0000000000000016,-1.583779576516277e-15,-0.9999999999999921,0.0,-1.0000000000000064,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00848.mat,21.89944444444427,-0.9999999999999969,-2.177696917709881e-15,-0.9999999999999972,9.502677459097661e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00849.mat,21.92444444444427,-1.0000000000000016,-1.583779576516277e-15,-1.000000000000001,-1.2670236612130216e-14,-0.9999999999999909,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00850.mat,21.949444444444268,-1.0,-1.583779576516277e-15,-1.000000000000019,4.7513387295488306e-15,-1.000000000000011,7.918897882581385e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00851.mat,21.974444444444266,-0.9999999999999972,1.9797244706453462e-16,-1.0000000000000009,1.2670236612130216e-14,-0.9999999999999984,9.502677459097661e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00852.mat,21.999444444444265,-0.9999999999999996,0.0,-0.9999999999999913,1.9005354918195322e-14,-1.0000000000000024,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00853.mat,22.024444444444264,-1.000000000000004,1.1878346823872076e-15,-0.9999999999999909,0.0,-1.000000000000004,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00854.mat,22.049444444444262,-1.0000000000000022,3.167559153032554e-15,-1.0000000000000064,1.1878346823872076e-15,-1.0000000000000009,1.1878346823872076e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00855.mat,22.07444444444426,-1.000000000000002,7.918897882581385e-16,-0.9999999999999913,2.3756693647744153e-15,-1.000000000000011,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00856.mat,22.09944444444426,-1.0000000000000029,3.167559153032554e-15,-1.000000000000003,1.1403212950917193e-13,-0.9999999999999778,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00857.mat,22.124444444444258,-0.9999999999999984,1.9797244706453462e-16,-0.999999999999996,3.167559153032554e-15,-0.9999999999999992,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00858.mat,22.149444444444256,-1.0000000000000036,0.0,-1.0000000000000047,-3.167559153032554e-15,-1.0000000000000016,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00859.mat,22.174444444444255,-0.9999999999999969,-1.1878346823872076e-15,-0.9999999999999952,1.2670236612130216e-14,-1.0000000000000064,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00860.mat,22.199444444444254,-0.9999999999999949,1.583779576516277e-15,-1.0000000000000047,0.0,-1.000000000000007,-3.167559153032554e-14,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00861.mat,22.224444444444252,-1.0000000000000016,7.918897882581385e-16,-0.9999999999999873,0.0,-1.000000000000003,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00862.mat,22.24944444444425,-0.9999999999999936,2.177696917709881e-15,-0.9999999999999992,0.0,-0.999999999999983,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00863.mat,22.27444444444425,-0.999999999999998,1.583779576516277e-15,-0.9999999999999992,-2.3756693647744153e-15,-0.9999999999999992,7.918897882581385e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00864.mat,22.299444444444248,-0.9999999999999972,0.0,-0.9999999999999977,6.335118306065108e-15,-0.9999999999999913,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00865.mat,22.324444444444246,-1.0000000000000009,0.0,-0.9999999999999921,0.0,-0.9999999999999988,-2.5340473224260432e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00866.mat,22.349444444444245,-0.9999999999999957,-7.918897882581385e-16,-1.000000000000003,-1.583779576516277e-15,-1.0000000000000016,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00867.mat,22.374444444444244,-1.0000000000000047,1.9797244706453462e-16,-1.0,3.167559153032554e-15,-0.999999999999981,-3.484315068335809e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00868.mat,22.399444444444242,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999967,0.0,-0.9999999999999974,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00869.mat,22.42444444444424,-1.0000000000000036,1.9797244706453462e-16,-0.9999999999999841,-7.918897882581385e-16,-1.0000000000000064,-1.583779576516277e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00870.mat,22.44944444444424,-1.0000000000000018,-5.939173411936038e-16,-1.0,-6.335118306065108e-15,-1.0000000000000064,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00871.mat,22.474444444444238,-1.0000000000000016,-3.9594489412906925e-16,-1.00000000000001,3.167559153032554e-15,-0.9999999999999897,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00872.mat,22.499444444444237,-0.9999999999999929,3.7119833824600244e-16,-1.0000000000000009,1.583779576516277e-15,-1.000000000000004,-4.7513387295488306e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00873.mat,22.524444444444235,-0.9999999999999984,2.3756693647744153e-15,-0.9999999999999984,1.583779576516277e-15,-0.9999999999999937,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00874.mat,22.549444444444234,-1.0000000000000004,-1.583779576516277e-15,-1.0000000000000047,0.0,-1.0000000000000158,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00875.mat,22.574444444444232,-1.0000000000000036,1.583779576516277e-15,-1.000000000000003,-2.8508032377292983e-14,-0.9999999999999937,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00876.mat,22.59944444444423,-0.9999999999999963,-7.918897882581385e-16,-1.000000000000003,1.583779576516277e-15,-1.0000000000000056,-1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00877.mat,22.62444444444423,-0.9999999999999992,-2.3756693647744153e-15,-0.9999999999999929,3.167559153032554e-15,-1.0,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00878.mat,22.649444444444228,-0.9999999999999929,-4.949311176613366e-16,-1.0000000000000127,5.0680946448520864e-14,-1.0000000000000047,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00879.mat,22.674444444444227,-0.9999999999999978,-1.3858071294517423e-15,-1.0000000000000016,0.0,-1.0000000000000009,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00880.mat,22.699444444444225,-0.9999999999999996,0.0,-1.0000000000000158,6.335118306065108e-15,-0.9999999999999913,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00881.mat,22.724444444444224,-1.0000000000000024,0.0,-0.9999999999999968,-1.2670236612130216e-14,-0.999999999999973,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00882.mat,22.749444444444222,-1.0000000000000115,-1.2670236612130216e-14,-1.0000000000000064,0.0,-0.9999999999999905,2.3756693647744153e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00883.mat,22.77444444444422,-1.0000000000000004,-1.3858071294517423e-15,-1.000000000000001,-7.918897882581385e-16,-0.9999999999999952,7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00884.mat,22.79944444444422,-0.9999999999999988,7.918897882581385e-16,-1.0,0.0,-0.9999999999999873,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00885.mat,22.824444444444218,-1.0000000000000009,3.9594489412906925e-16,-1.000000000000004,0.0,-1.000000000000011,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00886.mat,22.849444444444217,-0.9999999999999996,-4.7513387295488306e-15,-0.9999999999999881,2.2172914071227877e-14,-1.0000000000000009,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00887.mat,22.874444444444215,-0.9999999999999972,-3.9594489412906925e-16,-1.0000000000000173,0.0,-0.9999999999999984,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00888.mat,22.899444444444214,-0.9999999999999968,1.9797244706453462e-16,-0.9999999999999921,3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00889.mat,22.924444444444212,-1.0000000000000016,0.0,-1.000000000000003,-1.583779576516277e-15,-0.9999999999999889,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00890.mat,22.94944444444421,-1.0000000000000033,-1.9797244706453462e-16,-0.9999999999999866,-6.335118306065108e-15,-0.9999999999999937,-3.167559153032554e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00891.mat,22.97444444444421,-0.999999999999998,0.0,-1.0000000000000142,2.2172914071227877e-14,-1.0000000000000127,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00892.mat,22.999444444444208,-0.9999999999999998,0.0,-0.9999999999999968,1.583779576516277e-15,-0.9999999999999977,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00893.mat,23.024444444444207,-1.0000000000000038,3.9594489412906925e-16,-0.9999999999999826,1.2670236612130216e-14,-0.9999999999999992,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00894.mat,23.049444444444205,-1.0000000000000075,-3.167559153032554e-15,-1.0000000000000115,3.167559153032554e-15,-0.9999999999999988,-2.8508032377292983e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00895.mat,23.074444444444204,-0.9999999999999977,0.0,-1.0000000000000009,-3.167559153032554e-15,-1.000000000000008,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00896.mat,23.099444444444202,-0.9999999999999952,1.583779576516277e-15,-0.9999999999999984,3.167559153032554e-15,-0.9999999999999984,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00897.mat,23.1244444444442,-0.9999999999999964,-1.583779576516277e-15,-1.0000000000000009,-7.918897882581385e-16,-0.9999999999999944,-1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00898.mat,23.1494444444442,-1.0000000000000009,0.0,-1.0000000000000027,3.167559153032554e-15,-0.9999999999999962,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00899.mat,23.174444444444198,-1.0000000000000058,7.918897882581385e-16,-1.000000000000003,-6.335118306065108e-15,-1.0000000000000095,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00900.mat,23.199444444444197,-0.9999999999999969,3.9594489412906925e-16,-0.9999999999999968,3.167559153032554e-15,-1.0000000000000095,-2.8508032377292983e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00901.mat,23.224444444444195,-1.0000000000000036,7.918897882581385e-16,-0.9999999999999968,-9.502677459097661e-15,-1.0000000000000024,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00902.mat,23.249444444444194,-0.9999999999999929,7.918897882581385e-16,-1.000000000000015,-6.335118306065108e-15,-0.9999999999999977,2.5340473224260432e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00903.mat,23.274444444444192,-0.9999999999999984,8.908760117904057e-16,-1.000000000000008,-1.583779576516277e-15,-1.0000000000000095,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00904.mat,23.29944444444419,-1.0000000000000024,-1.583779576516277e-15,-0.9999999999999937,-6.335118306065108e-15,-1.0000000000000064,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00905.mat,23.32444444444419,-0.9999999999999992,1.583779576516277e-15,-0.9999999999999905,3.167559153032554e-15,-1.000000000000003,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00906.mat,23.349444444444188,-1.0000000000000058,0.0,-0.9999999999999905,3.167559153032554e-15,-0.9999999999999968,-3.167559153032554e-15,-1.0,2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00907.mat,23.374444444444187,-1.000000000000005,7.918897882581385e-16,-1.0000000000000016,2.3756693647744153e-15,-1.0,2.3756693647744153e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00908.mat,23.399444444444185,-1.0000000000000036,0.0,-1.0000000000000018,0.0,-1.000000000000002,3.484315068335809e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00909.mat,23.424444444444184,-0.9999999999999984,-7.918897882581385e-16,-0.9999999999999972,-1.4254016188646492e-14,-1.0000000000000029,3.959448941290693e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00910.mat,23.449444444444183,-0.9999999999999981,9.898622353226732e-16,-1.0000000000000056,-3.167559153032554e-15,-0.9999999999999992,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00911.mat,23.47444444444418,-1.0000000000000016,3.167559153032554e-15,-1.0000000000000095,-3.167559153032554e-14,-1.000000000000008,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00912.mat,23.49944444444418,-0.999999999999981,1.2670236612130216e-14,-0.9999999999999841,0.0,-1.0,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00913.mat,23.52444444444418,-0.999999999999996,3.959448941290693e-15,-0.9999999999999952,0.0,-0.9999999999999937,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00914.mat,23.549444444444177,-0.9999999999999954,0.0,-1.0000000000000044,-6.335118306065108e-15,-1.0000000000000002,6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00915.mat,23.574444444444175,-1.0000000000000056,-3.9594489412906925e-16,-1.000000000000003,1.2670236612130216e-14,-1.000000000000003,-9.502677459097661e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00916.mat,23.599444444444174,-1.000000000000001,1.1878346823872076e-15,-0.9999999999999929,0.0,-0.9999999999999968,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00917.mat,23.624444444444173,-1.0000000000000047,0.0,-0.9999999999999937,0.0,-1.0,6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00918.mat,23.64944444444417,-0.9999999999999972,1.9797244706453462e-16,-1.000000000000003,0.0,-0.9999999999999952,-2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00919.mat,23.67444444444417,-0.9999999999999967,-1.583779576516277e-15,-0.9999999999999992,3.167559153032554e-15,-1.0000000000000064,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00920.mat,23.69944444444417,-0.999999999999996,-1.583779576516277e-15,-0.9999999999999992,-3.167559153032554e-15,-0.9999999999999952,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00921.mat,23.724444444444167,-0.9999999999999989,-9.898622353226731e-17,-1.0000000000000095,3.167559153032554e-15,-0.9999999999999937,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00922.mat,23.749444444444165,-1.000000000000004,7.918897882581385e-16,-0.9999999999999795,-1.2670236612130216e-14,-0.9999999999999937,-6.335118306065108e-15,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00923.mat,23.774444444444164,-1.000000000000003,1.9797244706453463e-15,-0.9999999999999887,6.335118306065108e-15,-1.0000000000000047,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00924.mat,23.799444444444163,-0.9999999999999977,-4.7513387295488306e-15,-0.9999999999999944,-1.2670236612130216e-14,-1.0000000000000009,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00925.mat,23.82444444444416,-0.9999999999999944,-1.583779576516277e-15,-1.000000000000003,1.2670236612130216e-14,-1.0000000000000024,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00926.mat,23.84944444444416,-1.0000000000000018,0.0,-0.9999999999999984,7.918897882581385e-16,-0.9999999999999984,-2.3756693647744153e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00927.mat,23.87444444444416,-0.9999999999999974,-3.9594489412906925e-16,-1.0000000000000064,-1.2670236612130216e-14,-0.9999999999999929,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00928.mat,23.899444444444157,-1.0,-1.583779576516277e-15,-0.9999999999999929,-2.2172914071227877e-14,-1.000000000000004,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00929.mat,23.924444444444156,-0.9999999999999964,3.9594489412906925e-16,-0.9999999999999897,-3.167559153032554e-15,-1.000000000000011,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00930.mat,23.949444444444154,-0.999999999999996,-3.9594489412906925e-16,-0.9999999999999968,0.0,-0.9999999999999921,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00931.mat,23.974444444444153,-1.0,1.1878346823872076e-15,-1.000000000000008,1.9005354918195322e-14,-1.0000000000000118,-4.4345828142455754e-14,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00932.mat,23.99944444444415,-0.9999999999999992,1.9797244706453462e-16,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999992,-3.959448941290693e-15,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00933.mat,24.02444444444415,-0.9999999999999988,0.0,-1.0000000000000207,3.167559153032554e-15,-1.0000000000000095,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00934.mat,24.04944444444415,-1.0000000000000036,7.918897882581385e-16,-0.9999999999999905,0.0,-1.0,-6.335118306065108e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00935.mat,24.074444444444147,-1.000000000000002,1.583779576516277e-15,-1.0000000000000018,-1.9005354918195322e-14,-0.9999999999999936,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00936.mat,24.099444444444146,-0.9999999999999973,-7.918897882581385e-16,-1.000000000000006,0.0,-1.0000000000000027,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00937.mat,24.124444444444144,-1.000000000000002,0.0,-0.9999999999999984,3.167559153032554e-15,-0.9999999999999952,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00938.mat,24.149444444444143,-1.0000000000000018,3.9594489412906925e-16,-1.0000000000000024,0.0,-0.9999999999999977,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00939.mat,24.17444444444414,-1.0000000000000002,3.9594489412906925e-16,-0.9999999999999889,0.0,-1.000000000000008,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00940.mat,24.19944444444414,-0.9999999999999978,0.0,-0.9999999999999968,6.335118306065108e-15,-1.0000000000000095,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00941.mat,24.22444444444414,-0.9999999999999948,7.918897882581385e-16,-0.9999999999999997,0.0,-0.9999999999999913,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00942.mat,24.249444444444137,-0.9999999999999972,0.0,-1.0000000000000016,9.502677459097661e-15,-0.9999999999999984,-6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00943.mat,24.274444444444136,-0.9999999999999948,-4.7513387295488306e-15,-1.0000000000000158,-3.167559153032554e-14,-0.999999999999981,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00944.mat,24.299444444444134,-1.0,-1.583779576516277e-15,-0.9999999999999998,4.7513387295488306e-15,-0.9999999999999978,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00945.mat,24.324444444444133,-0.9999999999999992,-1.583779576516277e-15,-1.0000000000000064,-6.335118306065108e-15,-1.000000000000004,1.9005354918195322e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00946.mat,24.34944444444413,-1.0000000000000009,3.9594489412906925e-16,-0.9999999999999984,0.0,-0.9999999999999968,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00947.mat,24.37444444444413,-1.0000000000000004,-7.918897882581385e-16,-1.0,0.0,-1.0000000000000047,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00948.mat,24.39944444444413,-0.9999999999999949,5.939173411936038e-16,-1.0000000000000142,-1.583779576516277e-15,-1.0000000000000047,0.0,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00949.mat,24.424444444444127,-0.999999999999997,0.0,-1.0000000000000024,-6.335118306065108e-15,-1.0000000000000016,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00950.mat,24.449444444444126,-0.9999999999999964,-7.918897882581385e-16,-1.0000000000000173,0.0,-1.0000000000000073,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00951.mat,24.474444444444124,-0.999999999999996,1.583779576516277e-15,-1.0,6.335118306065108e-15,-1.0,-1.9005354918195322e-14,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00952.mat,24.499444444444123,-1.000000000000006,0.0,-1.0,6.335118306065108e-15,-0.9999999999999968,6.335118306065108e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00953.mat,24.52444444444412,-0.9999999999999947,0.0,-0.9999999999999968,0.0,-0.9999999999999944,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00954.mat,24.54944444444412,-0.9999999999999984,7.918897882581385e-16,-1.0000000000000036,-6.335118306065108e-15,-1.0000000000000044,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00955.mat,24.57444444444412,-0.9999999999999932,-2.3756693647744153e-15,-1.0000000000000095,-7.918897882581385e-16,-1.000000000000003,7.918897882581385e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00956.mat,24.599444444444117,-1.000000000000004,-5.939173411936038e-16,-1.0,1.2670236612130216e-14,-1.000000000000008,6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00957.mat,24.624444444444116,-1.0000000000000024,3.167559153032554e-15,-1.0000000000000158,0.0,-0.999999999999996,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00958.mat,24.649444444444114,-1.0000000000000016,0.0,-0.999999999999996,3.167559153032554e-15,-0.9999999999999984,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00959.mat,24.674444444444113,-1.0000000000000009,7.918897882581385e-16,-1.0000000000000173,0.0,-0.9999999999999937,-6.335118306065108e-15,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00960.mat,24.69944444444411,-1.0000000000000044,3.9594489412906925e-16,-0.9999999999999968,1.583779576516277e-15,-1.0000000000000095,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00961.mat,24.72444444444411,-0.999999999999998,-3.9594489412906925e-16,-1.0000000000000004,0.0,-0.9999999999999977,-6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00962.mat,24.74944444444411,-1.0,7.918897882581385e-16,-0.9999999999999858,0.0,-0.9999999999999984,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00963.mat,24.774444444444107,-0.999999999999996,0.0,-1.000000000000008,1.583779576516277e-15,-1.000000000000008,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00964.mat,24.799444444444106,-0.9999999999999968,3.9594489412906925e-16,-1.0000000000000095,3.167559153032554e-14,-1.000000000000007,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00965.mat,24.824444444444104,-1.0,-7.918897882581385e-16,-0.9999999999999873,1.2670236612130216e-14,-0.9999999999999968,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00966.mat,24.849444444444103,-1.000000000000003,5.939173411936038e-16,-0.9999999999999833,0.0,-1.0000000000000102,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00967.mat,24.8744444444441,-0.9999999999999984,-3.9594489412906925e-16,-0.9999999999999841,0.0,-1.0000000000000095,-9.502677459097661e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00968.mat,24.8994444444441,-0.9999999999999977,-1.583779576516277e-15,-1.0,0.0,-0.9999999999999977,5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00969.mat,24.9244444444441,-0.9999999999999969,0.0,-1.000000000000011,1.9005354918195322e-14,-1.0000000000000016,0.0,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00970.mat,24.949444444444097,-1.0000000000000016,-3.9594489412906925e-16,-0.9999999999999964,3.9594489412906925e-16,-0.9999999999999992,-7.918897882581385e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00971.mat,24.974444444444096,-1.000000000000007,0.0,-0.9999999999999905,-1.583779576516277e-15,-1.000000000000012,-4.7513387295488306e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00972.mat,24.999444444444094,-0.9999999999999972,0.0,-1.0000000000000102,1.2670236612130216e-14,-0.9999999999999957,-1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00973.mat,25.024444444444093,-0.9999999999999992,0.0,-1.0000000000000016,0.0,-1.0,-9.502677459097661e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00974.mat,25.04944444444409,-0.9999999999999937,3.9594489412906925e-16,-1.000000000000003,-1.583779576516277e-15,-1.000000000000003,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00975.mat,25.07444444444409,-1.0000000000000009,1.1878346823872076e-15,-1.0000000000000016,1.583779576516277e-15,-0.9999999999999889,1.583779576516277e-15,-1.0,4.591646111115915e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00976.mat,25.09944444444409,-0.9999999999999968,8.908760117904057e-16,-0.9999999999999881,0.0,-1.0000000000000016,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00977.mat,25.124444444444087,-0.9999999999999984,6.335118306065108e-15,-1.0000000000000047,3.167559153032554e-15,-1.0000000000000047,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00978.mat,25.149444444444086,-0.9999999999999977,-3.9594489412906925e-16,-1.0000000000000064,0.0,-1.0000000000000095,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00979.mat,25.174444444444084,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999968,0.0,-1.0000000000000064,0.0,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00980.mat,25.199444444444083,-0.999999999999997,0.0,-0.9999999999999913,0.0,-0.9999999999999944,6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00981.mat,25.22444444444408,-1.0000000000000009,-1.1878346823872076e-15,-1.0000000000000047,-1.583779576516277e-15,-0.9999999999999921,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00982.mat,25.24944444444408,-0.9999999999999968,-9.898622353226732e-16,-1.0000000000000078,0.0,-0.9999999999999957,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00983.mat,25.27444444444408,-1.000000000000004,-7.918897882581385e-16,-1.0000000000000064,0.0,-1.0000000000000002,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00984.mat,25.299444444444077,-1.0000000000000007,1.583779576516277e-15,-1.0000000000000016,-1.583779576516277e-15,-1.0000000000000127,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00985.mat,25.324444444444076,-0.9999999999999969,-1.583779576516277e-15,-1.0000000000000102,-1.9797244706453463e-15,-1.0000000000000056,1.9797244706453462e-16,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00986.mat,25.349444444444075,-0.9999999999999841,-3.167559153032554e-15,-1.0000000000000036,6.335118306065108e-15,-1.0000000000000009,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00987.mat,25.374444444444073,-0.9999999999999974,0.0,-1.000000000000011,0.0,-0.9999999999999996,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00988.mat,25.39944444444407,-1.000000000000002,7.918897882581385e-16,-1.000000000000003,-1.583779576516277e-15,-1.0000000000000016,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00989.mat,25.42444444444407,-0.9999999999999932,3.167559153032554e-15,-0.999999999999999,0.0,-1.000000000000001,6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00990.mat,25.44944444444407,-0.9999999999999954,3.9594489412906925e-16,-1.0,-3.9594489412906925e-16,-0.9999999999999964,1.3858071294517423e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00991.mat,25.474444444444067,-0.9999999999999988,-6.335118306065108e-15,-1.0000000000000016,-3.167559153032554e-15,-0.9999999999999952,3.167559153032554e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00992.mat,25.499444444444066,-1.0000000000000009,-1.583779576516277e-15,-0.999999999999995,7.918897882581385e-16,-0.9999999999999932,7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00993.mat,25.524444444444065,-0.9999999999999949,-3.9594489412906925e-16,-1.0000000000000102,0.0,-1.0,0.0,-1.0,-4.108314941524766e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00994.mat,25.549444444444063,-0.9999999999999905,-1.2670236612130216e-14,-1.000000000000008,-1.2670236612130216e-14,-0.999999999999996,1.2670236612130216e-14,-1.0,9.27995845615006e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00995.mat,25.57444444444406,-0.9999999999999992,-8.908760117904057e-16,-0.9999999999999968,2.2172914071227877e-14,-1.0000000000000016,9.502677459097661e-15,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00996.mat,25.59944444444406,-1.000000000000002,-3.9594489412906925e-16,-0.9999999999999968,-3.167559153032554e-15,-0.9999999999999968,3.167559153032554e-15,-1.0,-1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00997.mat,25.62444444444406,-1.0000000000000024,-3.9594489412906925e-16,-0.9999999999999795,0.0,-1.0000000000000095,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00998.mat,25.649444444444057,-0.9999999999999948,0.0,-1.000000000000003,6.335118306065108e-15,-0.9999999999999889,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_00999.mat,25.674444444444056,-1.0000000000000067,-3.167559153032554e-15,-0.9999999999999968,-3.167559153032554e-15,-0.9999999999999964,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01000.mat,25.699444444444055,-0.9999999999999979,-7.918897882581385e-16,-1.0,-7.918897882581385e-16,-1.0000000000000024,-7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01001.mat,25.724444444444053,-0.9999999999999984,7.918897882581385e-16,-1.000000000000011,6.335118306065108e-15,-0.9999999999999937,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01002.mat,25.749444444444052,-0.9999999999999941,7.918897882581385e-16,-1.0000000000000064,1.583779576516277e-14,-0.9999999999999968,3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01003.mat,25.77444444444405,-1.0000000000000044,3.464517823629356e-16,-0.9999999999999984,0.0,-0.9999999999999968,0.0,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01004.mat,25.79944444444405,-0.9999999999999977,4.7513387295488306e-15,-0.9999999999999952,1.2670236612130216e-14,-0.9999999999999818,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01005.mat,25.824444444444048,-0.9999999999999959,-1.9797244706453462e-16,-1.0000000000000253,3.8010709836390645e-14,-0.9999999999999905,6.335118306065108e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01006.mat,25.849444444444046,-0.9999999999999942,0.0,-1.0,4.7513387295488306e-15,-1.0000000000000075,4.7513387295488306e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01007.mat,25.874444444444045,-1.0000000000000024,0.0,-1.0000000000000142,5.0680946448520864e-14,-1.0000000000000095,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01008.mat,25.899444444444043,-0.9999999999999978,0.0,-1.0000000000000016,0.0,-0.9999999999999952,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01009.mat,25.924444444444042,-1.0000000000000016,7.918897882581385e-16,-0.9999999999999968,3.167559153032554e-15,-0.9999999999999944,4.7513387295488306e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01010.mat,25.94944444444404,-1.0000000000000038,1.1878346823872076e-15,-0.9999999999999937,0.0,-1.000000000000008,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01011.mat,25.97444444444404,-1.0000000000000016,-2.3756693647744153e-15,-1.000000000000008,0.0,-1.0000000000000016,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01012.mat,25.999444444444038,-0.9999999999999978,-7.918897882581385e-16,-0.9999999999999937,0.0,-1.0,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01013.mat,26.024444444444036,-0.9999999999999942,-7.918897882581385e-16,-1.0000000000000047,3.167559153032554e-15,-1.0000000000000024,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01014.mat,26.049444444444035,-0.9999999999999951,5.939173411936038e-16,-1.0000000000000038,3.167559153032554e-15,-1.0000000000000064,1.583779576516277e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01015.mat,26.074444444444033,-1.000000000000004,-1.1878346823872076e-15,-0.9999999999999905,1.2670236612130216e-14,-1.0000000000000127,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01016.mat,26.099444444444032,-1.0000000000000038,4.9493111766133656e-17,-0.9999999999999944,0.0,-0.9999999999999944,0.0,-1.0,9.062459429834044e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01017.mat,26.12444444444403,-0.9999999999999996,-1.583779576516277e-15,-1.000000000000011,1.583779576516277e-15,-1.000000000000011,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01018.mat,26.14944444444403,-1.0000000000000029,-3.9594489412906925e-16,-1.0000000000000064,1.9005354918195322e-14,-0.9999999999999937,-6.335118306065108e-15,-1.0,2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01019.mat,26.174444444444028,-1.0000000000000009,-1.1878346823872076e-15,-0.9999999999999937,-1.583779576516277e-15,-0.9999999999999968,-1.583779576516277e-15,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01020.mat,26.199444444444026,-0.9999999999999964,-7.918897882581385e-16,-0.9999999999999984,2.3756693647744153e-15,-1.000000000000002,1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01021.mat,26.224444444444025,-1.0000000000000036,1.583779576516277e-15,-0.9999999999999968,-1.583779576516277e-15,-0.9999999999999952,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01022.mat,26.249444444444023,-1.000000000000004,0.0,-0.9999999999999905,0.0,-1.0000000000000016,1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01023.mat,26.274444444444022,-1.0000000000000047,-7.918897882581385e-16,-1.0,-6.335118306065108e-15,-1.000000000000004,1.583779576516277e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01024.mat,26.29944444444402,-1.0000000000000064,6.335118306065108e-15,-0.9999999999999992,6.335118306065108e-15,-1.000000000000004,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01025.mat,26.32444444444402,-1.0000000000000024,1.0393553470888067e-15,-1.0000000000000047,3.167559153032554e-15,-1.0000000000000024,3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01026.mat,26.349444444444018,-0.9999999999999967,-7.918897882581385e-16,-1.000000000000004,-3.167559153032554e-15,-1.0000000000000024,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01027.mat,26.374444444444016,-1.0000000000000009,0.0,-0.9999999999999968,6.335118306065108e-15,-1.0000000000000047,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01028.mat,26.399444444444015,-1.000000000000003,2.3756693647744153e-15,-0.9999999999999826,0.0,-0.9999999999999889,-7.918897882581385e-16,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01029.mat,26.424444444444013,-1.000000000000003,-7.918897882581385e-16,-1.0000000000000024,0.0,-1.0,-1.583779576516277e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01030.mat,26.449444444444012,-0.9999999999999977,0.0,-0.9999999999999921,-3.167559153032554e-15,-1.0000000000000173,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01031.mat,26.47444444444401,-1.0000000000000004,-7.918897882581385e-16,-1.000000000000003,0.0,-1.0000000000000047,1.9005354918195322e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01032.mat,26.49944444444401,-0.9999999999999962,-2.3756693647744153e-15,-0.9999999999999952,0.0,-1.0000000000000016,-9.502677459097661e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01033.mat,26.524444444444008,-0.9999999999999968,-1.9797244706453462e-16,-1.0000000000000047,1.583779576516277e-15,-0.9999999999999984,3.959448941290693e-15,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01034.mat,26.549444444444006,-0.9999999999999998,-1.583779576516277e-15,-0.999999999999996,1.2670236612130216e-14,-1.0000000000000109,0.0,-1.0,1.5708263011712342e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01035.mat,26.574444444444005,-1.000000000000003,0.0,-1.0000000000000018,-3.167559153032554e-15,-1.0000000000000047,7.918897882581385e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01036.mat,26.599444444444003,-1.000000000000004,7.918897882581385e-16,-0.999999999999996,0.0,-1.0000000000000027,-2.3756693647744153e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01037.mat,26.624444444444002,-1.000000000000006,-1.583779576516277e-15,-1.0000000000000158,-9.502677459097661e-15,-1.0000000000000284,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01038.mat,26.649444444444,-1.0000000000000016,0.0,-1.0,0.0,-1.0,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01039.mat,26.674444444444,-0.9999999999999968,4.7513387295488306e-15,-0.9999999999999944,-1.583779576516277e-14,-1.0000000000000016,0.0,-1.0,-1.3533272748552171e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01040.mat,26.699444444443998,-0.999999999999997,-7.918897882581385e-16,-0.9999999999999984,1.583779576516277e-15,-0.9999999999999992,1.583779576516277e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01041.mat,26.724444444443996,-1.0000000000000053,-1.2670236612130216e-14,-0.9999999999999873,0.0,-0.999999999999996,-1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01042.mat,26.749444444443995,-1.0000000000000004,0.0,-1.0000000000000004,-6.335118306065108e-15,-0.9999999999999925,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01043.mat,26.774444444443994,-0.999999999999998,1.1878346823872076e-15,-0.9999999999999992,1.2670236612130216e-14,-1.0000000000000047,-1.9005354918195322e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01044.mat,26.799444444443992,-1.0000000000000009,-3.9594489412906925e-16,-0.9999999999999921,-7.918897882581385e-16,-1.0,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01045.mat,26.82444444444399,-0.9999999999999984,-1.583779576516277e-15,-0.9999999999999937,1.2670236612130216e-14,-1.0000000000000064,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01046.mat,26.84944444444399,-1.0000000000000009,7.918897882581385e-16,-0.9999999999999949,0.0,-0.9999999999999987,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01047.mat,26.874444444443988,-0.9999999999999923,-7.918897882581385e-16,-1.0000000000000078,0.0,-1.000000000000001,1.2670236612130216e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01048.mat,26.899444444443986,-0.9999999999999982,1.1878346823872076e-15,-0.9999999999999968,0.0,-1.0000000000000142,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01049.mat,26.924444444443985,-1.0000000000000056,7.918897882581385e-16,-0.9999999999999968,0.0,-1.0,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01050.mat,26.949444444443984,-0.999999999999999,-7.918897882581385e-16,-1.0000000000000016,6.335118306065108e-15,-1.0000000000000102,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01051.mat,26.974444444443982,-0.9999999999999988,-7.918897882581385e-16,-1.0,0.0,-1.0000000000000095,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01052.mat,26.99944444444398,-1.0000000000000036,9.898622353226731e-17,-0.9999999999999873,0.0,-1.000000000000019,3.959448941290693e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01053.mat,27.02444444444398,-0.999999999999996,-7.918897882581385e-16,-1.0000000000000047,0.0,-0.9999999999999952,-3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01054.mat,27.049444444443978,-1.0000000000000013,-7.918897882581385e-16,-1.000000000000004,1.583779576516277e-15,-0.999999999999995,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01055.mat,27.074444444443976,-0.999999999999995,-3.9594489412906925e-16,-1.000000000000003,6.335118306065108e-15,-1.000000000000003,-3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01056.mat,27.099444444443975,-0.9999999999999992,0.0,-1.0,0.0,-0.9999999999999937,-6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01057.mat,27.124444444443974,-1.0000000000000024,-3.9594489412906925e-16,-1.0000000000000075,-6.335118306065108e-15,-0.9999999999999977,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01058.mat,27.149444444443972,-1.0,1.9797244706453462e-16,-0.9999999999999952,9.502677459097661e-15,-1.0000000000000064,9.502677459097661e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01059.mat,27.17444444444397,-0.999999999999998,-1.9797244706453463e-15,-0.9999999999999968,-4.355393835419762e-15,-0.9999999999999968,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01060.mat,27.19944444444397,-1.000000000000005,7.918897882581385e-16,-1.0000000000000004,6.335118306065108e-15,-0.9999999999999917,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01061.mat,27.224444444443968,-0.9999999999999968,1.583779576516277e-15,-0.9999999999999952,1.583779576516277e-14,-1.0000000000000027,-6.335118306065108e-15,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01062.mat,27.249444444443967,-1.0000000000000004,7.918897882581385e-16,-1.0000000000000047,4.7513387295488306e-15,-0.9999999999999947,-7.918897882581385e-16,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01063.mat,27.274444444443965,-1.0000000000000049,-7.918897882581385e-16,-0.9999999999999996,1.2670236612130216e-14,-0.999999999999997,-1.2670236612130216e-14,-1.0,-2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01064.mat,27.299444444443964,-1.0,3.9594489412906925e-16,-1.0,3.167559153032554e-15,-1.000000000000008,6.335118306065108e-15,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01065.mat,27.324444444443962,-1.0000000000000004,-7.918897882581385e-16,-1.000000000000003,0.0,-1.000000000000011,-1.2670236612130216e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01066.mat,27.34944444444396,-0.9999999999999978,0.0,-0.9999999999999937,-1.583779576516277e-15,-1.000000000000003,2.3756693647744153e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01067.mat,27.37444444444396,-1.0000000000000009,-3.9594489412906925e-16,-1.0,1.583779576516277e-15,-1.0000000000000173,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01068.mat,27.399444444443958,-0.999999999999996,-2.969586705968019e-16,-0.9999999999999944,0.0,-1.000000000000003,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01069.mat,27.424444444443957,-1.0000000000000027,-3.9594489412906925e-16,-1.000000000000003,0.0,-0.9999999999999905,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01070.mat,27.449444444443955,-1.000000000000001,-3.9594489412906925e-16,-1.0,0.0,-1.0000000000000064,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01071.mat,27.474444444443954,-1.0000000000000016,1.583779576516277e-15,-0.9999999999999931,-3.959448941290693e-15,-1.0000000000000013,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01072.mat,27.499444444443952,-0.9999999999999982,-7.918897882581385e-16,-1.0000000000000056,0.0,-1.0000000000000036,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01073.mat,27.52444444444395,-0.9999999999999944,-3.9594489412906925e-16,-1.000000000000001,-2.3756693647744153e-15,-1.0000000000000049,-2.7716142589034846e-15,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01074.mat,27.54944444444395,-1.0000000000000024,-5.939173411936038e-16,-0.9999999999999992,-3.167559153032554e-15,-0.9999999999999942,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01075.mat,27.574444444443948,-1.0000000000000038,1.583779576516277e-15,-1.0000000000000016,1.2670236612130216e-14,-0.9999999999999992,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01076.mat,27.599444444443947,-0.9999999999999913,-4.7513387295488306e-15,-1.000000000000011,-3.959448941290693e-15,-1.000000000000003,-3.563504047161623e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01077.mat,27.624444444443945,-0.9999999999999977,-2.969586705968019e-16,-1.0000000000000024,-6.929035647258712e-16,-0.9999999999999849,-1.3858071294517423e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01078.mat,27.649444444443944,-1.0000000000000038,7.918897882581385e-16,-1.0000000000000064,0.0,-1.0000000000000047,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01079.mat,27.674444444443942,-0.9999999999999959,9.898622353226731e-17,-1.000000000000004,-4.7513387295488306e-15,-1.0000000000000024,3.9594489412906925e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01080.mat,27.69944444444394,-1.000000000000004,-3.9594489412906925e-16,-1.0000000000000095,0.0,-0.9999999999999873,-1.2670236612130216e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01081.mat,27.72444444444394,-0.9999999999999974,3.167559153032554e-15,-1.0000000000000016,0.0,-0.9999999999999984,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01082.mat,27.749444444443938,-0.9999999999999992,-4.949311176613366e-16,-1.000000000000007,6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01083.mat,27.774444444443937,-0.9999999999999992,1.583779576516277e-15,-0.9999999999999977,6.929035647258712e-16,-1.0000000000000024,3.464517823629356e-16,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01084.mat,27.799444444443935,-1.0000000000000056,-2.3756693647744153e-15,-1.0000000000000016,6.335118306065108e-15,-1.0,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01085.mat,27.824444444443934,-1.0000000000000024,-6.929035647258712e-16,-1.0000000000000064,-1.583779576516277e-15,-1.0000000000000127,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01086.mat,27.849444444443932,-0.9999999999999961,-3.9594489412906925e-16,-1.0000000000000095,-1.583779576516277e-15,-1.0000000000000004,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01087.mat,27.87444444444393,-0.9999999999999963,1.583779576516277e-15,-1.0000000000000047,-1.2670236612130216e-14,-1.000000000000019,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01088.mat,27.89944444444393,-0.9999999999999977,3.9594489412906925e-16,-0.9999999999999921,0.0,-0.9999999999999968,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01089.mat,27.924444444443928,-0.9999999999999968,7.918897882581385e-16,-0.9999999999999889,-9.502677459097661e-15,-0.9999999999999917,6.335118306065108e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01090.mat,27.949444444443927,-1.000000000000002,-2.7716142589034846e-15,-1.000000000000004,7.918897882581385e-16,-1.0000000000000118,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01091.mat,27.974444444443925,-0.999999999999995,-7.918897882581385e-16,-0.999999999999996,5.701606475458597e-14,-0.999999999999996,1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01092.mat,27.999444444443924,-0.9999999999999957,-5.939173411936038e-16,-1.000000000000007,7.918897882581385e-16,-1.000000000000001,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01093.mat,28.024444444443922,-0.9999999999999971,0.0,-1.0000000000000016,0.0,-1.0000000000000016,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01094.mat,28.04944444444392,-0.9999999999999931,-7.918897882581385e-16,-0.9999999999999988,0.0,-1.0000000000000087,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01095.mat,28.07444444444392,-0.9999999999999944,-1.583779576516277e-15,-1.0000000000000067,0.0,-1.0000000000000075,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01096.mat,28.099444444443918,-0.999999999999995,-1.9797244706453462e-16,-1.0000000000000135,6.335118306065108e-15,-1.000000000000004,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01097.mat,28.124444444443917,-1.000000000000003,-6.929035647258712e-16,-0.9999999999999984,1.583779576516277e-15,-0.9999999999999937,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01098.mat,28.149444444443915,-0.9999999999999921,-7.918897882581385e-16,-1.0000000000000067,3.167559153032554e-15,-1.000000000000006,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01099.mat,28.174444444443914,-0.9999999999999962,1.9797244706453462e-16,-1.0000000000000024,6.335118306065108e-15,-0.9999999999999992,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01100.mat,28.199444444443913,-1.000000000000004,0.0,-1.0000000000000095,3.167559153032554e-15,-0.9999999999999992,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01101.mat,28.22444444444391,-1.000000000000004,-3.9594489412906925e-16,-0.9999999999999921,3.167559153032554e-15,-0.9999999999999944,-3.167559153032554e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01102.mat,28.24944444444391,-0.999999999999998,-1.583779576516277e-15,-1.0000000000000009,6.335118306065108e-15,-1.0000000000000024,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01103.mat,28.27444444444391,-0.9999999999999956,-5.939173411936038e-16,-0.9999999999999886,0.0,-1.0000000000000078,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01104.mat,28.299444444443907,-0.9999999999999953,-1.583779576516277e-15,-0.9999999999999873,0.0,-1.000000000000004,1.583779576516277e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01105.mat,28.324444444443905,-0.9999999999999987,0.0,-0.999999999999996,-1.583779576516277e-15,-1.000000000000008,-7.918897882581385e-16,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01106.mat,28.349444444443904,-1.0000000000000016,0.0,-1.0000000000000064,-1.583779576516277e-15,-0.9999999999999968,1.583779576516277e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01107.mat,28.374444444443903,-0.9999999999999992,0.0,-1.0000000000000127,1.9005354918195322e-14,-0.9999999999999826,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01108.mat,28.3994444444439,-0.9999999999999994,0.0,-1.0000000000000016,-7.918897882581385e-16,-1.000000000000003,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01109.mat,28.4244444444439,-0.9999999999999971,1.1878346823872076e-15,-1.0,3.9594489412906925e-16,-1.000000000000003,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01110.mat,28.4494444444439,-0.9999999999999968,3.167559153032554e-15,-0.9999999999999952,6.335118306065108e-15,-1.000000000000003,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01111.mat,28.474444444443897,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999929,-3.167559153032554e-15,-1.000000000000003,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01112.mat,28.499444444443895,-0.9999999999999853,7.918897882581385e-16,-0.9999999999999996,-3.167559153032554e-15,-1.000000000000001,-3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01113.mat,28.524444444443894,-0.9999999999999988,7.918897882581385e-16,-0.9999999999999942,0.0,-0.9999999999999876,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01114.mat,28.549444444443893,-0.9999999999999957,-3.9594489412906925e-16,-1.0,0.0,-0.9999999999999968,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01115.mat,28.57444444444389,-0.9999999999999992,-3.9594489412906925e-16,-0.9999999999999952,0.0,-0.9999999999999937,-2.2172914071227877e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01116.mat,28.59944444444389,-1.0000000000000004,1.583779576516277e-15,-0.9999999999999977,-6.335118306065108e-15,-1.0000000000000207,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01117.mat,28.62444444444389,-0.9999999999999886,7.918897882581385e-16,-1.000000000000003,3.167559153032554e-15,-0.9999999999999968,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01118.mat,28.649444444443887,-1.0000000000000009,1.583779576516277e-15,-0.9999999999999968,1.1878346823872076e-15,-0.9999999999999992,2.177696917709881e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01119.mat,28.674444444443886,-0.9999999999999962,3.9594489412906925e-16,-1.000000000000003,0.0,-0.9999999999999886,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01120.mat,28.699444444443884,-0.9999999999999841,1.2670236612130216e-14,-1.0000000000000064,-1.583779576516277e-15,-0.9999999999999905,-1.1878346823872076e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01121.mat,28.724444444443883,-0.9999999999999977,-3.167559153032554e-15,-1.0000000000000064,0.0,-1.000000000000003,9.502677459097661e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01122.mat,28.74944444444388,-0.9999999999999973,0.0,-0.9999999999999944,7.918897882581385e-16,-1.0000000000000016,-1.1878346823872076e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01123.mat,28.77444444444388,-0.999999999999998,-3.9594489412906925e-16,-1.0000000000000047,0.0,-1.000000000000003,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01124.mat,28.79944444444388,-1.0000000000000024,3.959448941290693e-15,-1.0,-6.335118306065108e-15,-1.0,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01125.mat,28.824444444443877,-1.0000000000000029,0.0,-1.000000000000003,7.918897882581385e-15,-0.9999999999999977,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01126.mat,28.849444444443876,-1.0000000000000018,-1.1878346823872076e-15,-1.000000000000005,1.9005354918195322e-14,-1.000000000000003,3.8010709836390645e-14,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01127.mat,28.874444444443874,-0.9999999999999947,-5.444242294274702e-16,-1.000000000000003,-3.167559153032554e-15,-0.9999999999999881,0.0,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01128.mat,28.899444444443873,-1.0000000000000009,0.0,-0.9999999999999972,-1.2670236612130216e-14,-1.0000000000000016,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01129.mat,28.92444444444387,-1.0000000000000009,-9.898622353226732e-16,-1.000000000000001,1.2670236612130216e-14,-1.0000000000000198,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01130.mat,28.94944444444387,-0.9999999999999944,-1.583779576516277e-15,-1.0000000000000024,-6.335118306065108e-15,-0.9999999999999992,-6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01131.mat,28.97444444444387,-0.9999999999999889,-1.583779576516277e-15,-1.0000000000000007,-7.918897882581385e-16,-1.0000000000000067,2.177696917709881e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01132.mat,28.999444444443867,-1.0000000000000033,0.0,-0.999999999999996,3.167559153032554e-15,-0.9999999999999992,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01133.mat,29.024444444443866,-1.0000000000000053,1.4847933529840098e-15,-0.9999999999999849,3.167559153032554e-15,-0.9999999999999952,3.167559153032554e-15,-1.0,-7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01134.mat,29.049444444443864,-0.9999999999999984,0.0,-1.0000000000000064,-9.502677459097661e-15,-1.0000000000000004,3.167559153032554e-15,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01135.mat,29.074444444443863,-1.0000000000000013,2.969586705968019e-16,-0.9999999999999984,0.0,-0.999999999999981,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01136.mat,29.09944444444386,-0.9999999999999952,3.9594489412906925e-16,-0.9999999999999978,-1.583779576516277e-15,-0.9999999999999953,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01137.mat,29.12444444444386,-1.0000000000000024,-1.1878346823872076e-15,-1.0000000000000016,-6.335118306065108e-15,-1.0000000000000016,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01138.mat,29.14944444444386,-1.0000000000000049,0.0,-1.0000000000000118,-9.502677459097661e-15,-0.9999999999999952,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01139.mat,29.174444444443857,-1.0,-3.9594489412906925e-16,-1.0000000000000127,-6.335118306065108e-15,-0.999999999999981,3.167559153032554e-15,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01140.mat,29.199444444443856,-1.0000000000000009,3.9594489412906925e-16,-0.999999999999996,-1.583779576516277e-15,-0.999999999999996,-3.167559153032554e-15,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01141.mat,29.224444444443854,-0.9999999999999982,0.0,-0.9999999999999937,-6.335118306065108e-15,-1.0,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01142.mat,29.249444444443853,-1.0000000000000049,0.0,-1.0000000000000064,6.335118306065108e-15,-0.9999999999999937,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01143.mat,29.27444444444385,-1.0000000000000004,3.959448941290693e-15,-0.9999999999999944,3.761476494226158e-15,-1.000000000000003,-1.583779576516277e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01144.mat,29.29944444444385,-0.9999999999999972,1.583779576516277e-15,-1.0,-1.2670236612130216e-14,-0.9999999999999715,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01145.mat,29.32444444444385,-1.000000000000005,0.0,-0.9999999999999968,0.0,-1.0000000000000016,-1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01146.mat,29.349444444443847,-0.9999999999999977,6.335118306065108e-15,-1.0000000000000095,-3.167559153032554e-15,-0.9999999999999913,-3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01147.mat,29.374444444443846,-1.0000000000000016,7.918897882581385e-16,-0.9999999999999968,-3.167559153032554e-15,-0.9999999999999913,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01148.mat,29.399444444443844,-1.0000000000000016,-1.583779576516277e-15,-0.9999999999999849,-6.335118306065108e-14,-0.9999999999999889,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01149.mat,29.424444444443843,-1.000000000000004,0.0,-0.9999999999999937,-1.583779576516277e-15,-1.0000000000000016,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01150.mat,29.44944444444384,-1.000000000000004,-3.9594489412906925e-16,-1.000000000000003,3.167559153032554e-15,-1.000000000000008,-1.583779576516277e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01151.mat,29.47444444444384,-0.9999999999999964,-7.918897882581385e-16,-0.9999999999999937,0.0,-1.0,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01152.mat,29.49944444444384,-1.0000000000000009,7.918897882581385e-16,-1.0000000000000064,0.0,-1.0000000000000064,3.167559153032554e-15,-1.0,4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01153.mat,29.524444444443837,-1.000000000000003,6.335118306065108e-15,-1.000000000000011,-7.918897882581385e-16,-1.000000000000008,-1.583779576516277e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01154.mat,29.549444444443836,-0.9999999999999968,0.0,-1.000000000000019,3.167559153032554e-15,-0.9999999999999889,3.167559153032554e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01155.mat,29.574444444443834,-1.0000000000000036,1.583779576516277e-15,-1.0000000000000173,-1.583779576516277e-15,-0.9999999999999937,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01156.mat,29.599444444443833,-1.000000000000001,-1.583779576516277e-15,-0.9999999999999992,-3.167559153032554e-15,-1.0000000000000016,2.177696917709881e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01157.mat,29.62444444444383,-0.9999999999999984,-1.583779576516277e-15,-1.0000000000000016,6.335118306065108e-15,-0.9999999999999952,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01158.mat,29.64944444444383,-1.0000000000000056,4.7513387295488306e-15,-1.0000000000000075,6.335118306065108e-15,-0.9999999999999905,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01159.mat,29.67444444444383,-1.0000000000000002,-7.918897882581385e-16,-0.9999999999999921,-4.7513387295488306e-15,-1.0000000000000016,2.3756693647744153e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01160.mat,29.699444444443827,-0.9999999999999988,2.3756693647744153e-15,-1.0000000000000173,-3.167559153032554e-15,-1.000000000000003,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01161.mat,29.724444444443826,-1.0000000000000082,-7.918897882581385e-16,-1.0000000000000064,3.167559153032554e-15,-0.9999999999999937,-4.7513387295488306e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01162.mat,29.749444444443824,-0.9999999999999968,1.583779576516277e-15,-1.0000000000000082,6.335118306065108e-15,-0.9999999999999869,-9.502677459097661e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01163.mat,29.774444444443823,-1.0000000000000047,0.0,-0.9999999999999968,6.335118306065108e-15,-1.0,6.335118306065108e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01164.mat,29.79944444444382,-0.9999999999999992,-2.3756693647744153e-15,-1.0000000000000253,-2.5340473224260432e-14,-0.9999999999999937,-5.0680946448520864e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01165.mat,29.82444444444382,-0.9999999999999974,5.939173411936038e-16,-1.0000000000000047,0.0,-1.000000000000008,0.0,-1.0,-3.1416526023424685e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01166.mat,29.84944444444382,-0.9999999999999942,-7.918897882581385e-16,-1.0000000000000127,-6.335118306065108e-15,-1.000000000000003,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01167.mat,29.874444444443817,-0.9999999999999959,3.167559153032554e-15,-0.9999999999999968,-9.502677459097661e-15,-1.0000000000000064,-3.167559153032554e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01168.mat,29.899444444443816,-1.0000000000000036,3.9594489412906925e-16,-1.0000000000000064,6.335118306065108e-15,-0.9999999999999968,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01169.mat,29.924444444443814,-1.0000000000000024,7.918897882581385e-16,-1.0000000000000056,-6.335118306065108e-15,-0.999999999999996,-4.7513387295488306e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01170.mat,29.949444444443813,-0.9999999999999964,0.0,-1.0,-3.167559153032554e-15,-0.9999999999999984,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01171.mat,29.97444444444381,-1.000000000000003,0.0,-0.9999999999999952,0.0,-0.9999999999999921,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01172.mat,29.99944444444381,-1.0000000000000044,-7.918897882581385e-16,-0.9999999999999968,7.918897882581385e-16,-1.0,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01173.mat,30.02444444444381,-1.0000000000000053,4.7513387295488306e-15,-1.0000000000000064,-1.583779576516277e-15,-1.0,4.7513387295488306e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01174.mat,30.049444444443807,-1.0000000000000024,-1.583779576516277e-15,-0.9999999999999937,0.0,-1.0000000000000033,-1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01175.mat,30.074444444443806,-0.9999999999999992,-7.918897882581385e-16,-1.0000000000000064,0.0,-1.0,-3.167559153032554e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01176.mat,30.099444444443805,-1.0000000000000024,3.167559153032554e-15,-1.0,-7.918897882581385e-16,-0.9999999999999984,1.583779576516277e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01177.mat,30.124444444443803,-0.9999999999999968,-7.918897882581385e-16,-1.0,0.0,-0.9999999999999968,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01178.mat,30.1494444444438,-0.9999999999999988,1.9797244706453462e-16,-0.9999999999999968,6.335118306065108e-15,-0.9999999999999841,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01179.mat,30.1744444444438,-0.999999999999998,-7.918897882581385e-16,-1.000000000000008,3.167559153032554e-15,-1.0000000000000064,-3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01180.mat,30.1994444444438,-1.0000000000000024,0.0,-1.000000000000004,-6.335118306065108e-15,-0.9999999999999984,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01181.mat,30.224444444443797,-1.0000000000000049,-2.3756693647744153e-15,-0.999999999999996,0.0,-1.0000000000000016,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01182.mat,30.249444444443796,-0.9999999999999967,0.0,-0.999999999999996,0.0,-1.0000000000000087,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01183.mat,30.274444444443795,-1.0000000000000047,-7.918897882581385e-16,-0.9999999999999984,-3.167559153032554e-15,-1.0000000000000016,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01184.mat,30.299444444443793,-0.9999999999999993,0.0,-1.0,-1.583779576516277e-15,-1.000000000000008,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01185.mat,30.32444444444379,-1.0000000000000064,-1.3858071294517423e-15,-0.9999999999999968,-1.2670236612130216e-14,-1.0000000000000095,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01186.mat,30.34944444444379,-0.9999999999999971,3.9594489412906925e-16,-1.0000000000000222,0.0,-1.0000000000000095,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01187.mat,30.37444444444379,-0.9999999999999957,1.1878346823872076e-15,-0.9999999999999968,-2.5340473224260432e-14,-0.9999999999999913,6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01188.mat,30.399444444443787,-1.0000000000000016,3.167559153032554e-15,-1.000000000000011,0.0,-0.9999999999999889,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01189.mat,30.424444444443786,-0.9999999999999964,0.0,-0.9999999999999944,0.0,-0.9999999999999968,1.583779576516277e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01190.mat,30.449444444443785,-0.9999999999999968,-1.9797244706453462e-16,-1.0000000000000084,0.0,-0.9999999999999988,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01191.mat,30.474444444443783,-0.9999999999999944,1.1878346823872076e-15,-0.999999999999996,1.583779576516277e-15,-0.9999999999999984,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01192.mat,30.499444444443782,-0.999999999999998,7.918897882581385e-16,-1.0000000000000018,-5.543228517806969e-15,-1.000000000000002,-2.3756693647744153e-15,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01193.mat,30.52444444444378,-0.9999999999999972,-5.939173411936038e-16,-1.0000000000000173,0.0,-0.9999999999999921,-7.918897882581385e-16,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01194.mat,30.54944444444378,-0.999999999999997,0.0,-1.000000000000007,1.2670236612130216e-14,-0.9999999999999937,1.9005354918195322e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01195.mat,30.574444444443778,-1.0000000000000016,-7.918897882581385e-16,-0.9999999999999988,0.0,-0.9999999999999861,-2.5340473224260432e-14,-1.0,-1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01196.mat,30.599444444443776,-0.9999999999999964,0.0,-0.9999999999999998,0.0,-0.9999999999999943,-3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01197.mat,30.624444444443775,-1.000000000000003,7.918897882581385e-16,-1.000000000000003,-3.167559153032554e-15,-1.000000000000003,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01198.mat,30.649444444443773,-1.000000000000007,-1.9797244706453462e-16,-1.000000000000003,-1.2670236612130216e-14,-1.0000000000000056,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01199.mat,30.674444444443772,-1.000000000000001,1.9797244706453462e-16,-0.9999999999999937,-4.7513387295488306e-15,-0.9999999999999778,1.583779576516277e-15,-1.0,-2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01200.mat,30.69944444444377,-0.9999999999999984,1.1878346823872076e-15,-0.9999999999999932,6.335118306065108e-15,-0.9999999999999957,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01201.mat,30.72444444444377,-0.9999999999999897,-3.167559153032554e-15,-1.0,-1.583779576516277e-15,-1.000000000000007,-3.167559153032554e-15,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01202.mat,30.749444444443768,-0.9999999999999941,-3.167559153032554e-15,-1.0000000000000024,0.0,-0.9999999999999913,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01203.mat,30.774444444443766,-0.9999999999999977,-1.1878346823872076e-15,-0.9999999999999957,3.167559153032554e-15,-0.999999999999996,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01204.mat,30.799444444443765,-1.0000000000000036,2.3756693647744153e-15,-1.000000000000005,-1.9005354918195322e-14,-0.9999999999999972,-6.335118306065108e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01205.mat,30.824444444443763,-0.999999999999998,-4.7513387295488306e-15,-1.0000000000000009,0.0,-0.9999999999999937,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01206.mat,30.849444444443762,-1.0000000000000078,3.9594489412906925e-16,-0.9999999999999968,-1.2670236612130216e-14,-0.9999999999999818,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01207.mat,30.87444444444376,-0.9999999999999968,1.583779576516277e-15,-1.000000000000008,-6.335118306065108e-15,-1.0000000000000064,-1.9005354918195322e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01208.mat,30.89944444444376,-1.0000000000000009,0.0,-1.0000000000000127,0.0,-0.9999999999999984,0.0,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01209.mat,30.924444444443758,-1.000000000000003,5.939173411936038e-16,-0.9999999999999977,-1.2670236612130216e-14,-1.0000000000000036,6.335118306065108e-15,-1.0,1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01210.mat,30.949444444443756,-1.0000000000000886,-4.9097166872004585e-14,-0.9999999999999494,5.0680946448520864e-14,-0.9999999999999494,0.0,-1.0,1.5708263011712342e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01211.mat,30.974444444443755,-1.0000000000001648,-1.2670236612130216e-14,-1.0000000000002882,-2.5340473224260432e-14,-1.000000000000133,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01212.mat,30.999444444443753,-1.0000000000000506,0.0,-1.0000000000001568,7.602141967278129e-14,-0.999999999999794,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01213.mat,31.024444444443752,-0.9999999999998163,0.0,-1.000000000000038,0.0,-0.9999999999999429,-2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01214.mat,31.04944444444375,-0.9999999999999873,2.5340473224260432e-14,-1.0000000000001583,-4.4345828142455754e-14,-0.9999999999999082,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01215.mat,31.07444444444375,-1.0,-2.5340473224260432e-14,-0.9999999999997561,-2.5340473224260432e-14,-0.9999999999995185,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01216.mat,31.099444444443748,-0.9999999999999557,6.335118306065108e-15,-0.999999999999753,1.0136189289704173e-13,-1.000000000000266,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01217.mat,31.124444444443746,-1.000000000000133,2.5340473224260432e-14,-1.0000000000000506,-6.335118306065108e-15,-0.9999999999996199,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01218.mat,31.149444444443745,-0.9999999999998511,1.2670236612130216e-14,-1.0000000000001648,-5.0680946448520864e-14,-0.9999999999998226,-1.2670236612130216e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01219.mat,31.174444444443743,-0.9999999999998653,-3.8010709836390645e-14,-0.9999999999997229,1.9005354918195322e-14,-1.00000000000013,1.9005354918195322e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01220.mat,31.199444444443742,-0.999999999999962,-1.9005354918195322e-14,-0.9999999999996325,-3.8010709836390645e-14,-1.0000000000002787,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01221.mat,31.22444444444374,-0.999999999999787,6.335118306065108e-14,-0.999999999999772,-2.5340473224260432e-14,-1.0000000000005955,-6.335118306065108e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01222.mat,31.24944444444374,-1.0000000000000127,2.5340473224260432e-14,-1.000000000000019,2.0272378579408345e-13,-1.0000000000000444,1.3937260273343237e-13,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01223.mat,31.274444444443738,-1.000000000000054,-1.2670236612130216e-14,-0.9999999999997814,5.0680946448520864e-14,-0.9999999999996959,-5.0680946448520864e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01224.mat,31.299444444443736,-0.9999999999997877,2.5340473224260432e-14,-1.0000000000003801,-5.0680946448520864e-14,-0.9999999999997371,5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01225.mat,31.324444444443735,-0.9999999999998733,2.5340473224260432e-14,-1.0000000000000127,0.0,-0.999999999999886,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01226.mat,31.349444444443733,-1.0000000000000886,2.5340473224260432e-14,-1.000000000000076,1.0136189289704173e-13,-0.9999999999996579,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01227.mat,31.374444444443732,-1.0000000000000158,1.2670236612130216e-14,-0.9999999999994552,-1.0136189289704173e-13,-0.9999999999996516,5.0680946448520864e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01228.mat,31.39944444444373,-1.0000000000001013,-1.2670236612130216e-14,-1.000000000000152,-1.2670236612130216e-14,-1.0000000000002724,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01229.mat,31.42444444444373,-1.0000000000000253,-2.5340473224260432e-14,-0.9999999999996009,-5.0680946448520864e-14,-1.0000000000003928,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01230.mat,31.449444444443728,-1.0000000000001268,5.3848505601553415e-14,-1.0000000000002154,1.2670236612130216e-14,-0.9999999999999747,1.2670236612130216e-14,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01231.mat,31.474444444443726,-0.999999999999924,5.0680946448520864e-14,-0.9999999999998891,-5.0680946448520864e-14,-1.0000000000001235,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01232.mat,31.499444444443725,-1.0000000000001457,-7.602141967278129e-14,-1.0000000000003169,0.0,-0.9999999999995819,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01233.mat,31.524444444443724,-1.000000000000019,2.5340473224260432e-14,-0.9999999999997086,-2.5340473224260432e-14,-1.0000000000001013,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01234.mat,31.549444444443722,-1.0000000000000253,-3.167559153032554e-15,-0.9999999999998797,1.2670236612130216e-14,-1.000000000000133,1.2670236612130216e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01235.mat,31.57444444444372,-0.9999999999998274,0.0,-0.9999999999997973,-7.602141967278129e-14,-0.9999999999996706,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01236.mat,31.59944444444372,-0.9999999999999873,6.335118306065108e-14,-0.9999999999998099,-5.0680946448520864e-14,-1.0000000000004372,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01237.mat,31.624444444443718,-0.999999999999886,2.5340473224260432e-14,-0.9999999999996896,5.0680946448520864e-14,-1.0000000000003295,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01238.mat,31.649444444443716,-0.999999999999935,1.2670236612130216e-14,-0.9999999999995248,0.0,-0.9999999999998543,0.0,-1.0,-1.3533272748552171e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01239.mat,31.674444444443715,-0.9999999999999905,-1.2670236612130216e-14,-0.9999999999996959,5.0680946448520864e-14,-1.0000000000001013,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01240.mat,31.699444444443714,-0.9999999999999557,-1.2670236612130216e-14,-0.999999999999848,-1.2670236612130216e-14,-1.000000000000304,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01241.mat,31.724444444443712,-0.999999999999848,-1.2670236612130216e-14,-1.0000000000004814,-2.5340473224260432e-14,-1.000000000000266,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01242.mat,31.74944444444371,-0.9999999999999873,1.2670236612130216e-14,-1.0000000000003548,-7.602141967278129e-14,-0.9999999999999494,7.602141967278129e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01243.mat,31.77444444444371,-0.9999999999999937,0.0,-1.000000000000456,1.0136189289704173e-13,-0.9999999999996959,1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01244.mat,31.799444444443708,-0.9999999999998448,1.2670236612130216e-14,-0.999999999999772,-5.0680946448520864e-14,-1.000000000000152,2.5340473224260432e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01245.mat,31.824444444443706,-1.0,2.5340473224260432e-14,-1.0000000000001394,1.5204283934556258e-13,-1.0000000000003548,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01246.mat,31.849444444443705,-0.9999999999998274,-5.0680946448520864e-14,-0.9999999999999303,9.502677459097661e-15,-0.9999999999997055,3.167559153032554e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01247.mat,31.874444444443704,-0.9999999999999366,2.5340473224260432e-14,-1.000000000000282,0.0,-0.9999999999996991,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01248.mat,31.899444444443702,-0.9999999999997197,-5.0680946448520864e-14,-0.9999999999999494,-5.0680946448520864e-14,-0.9999999999996199,1.2670236612130216e-14,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01249.mat,31.9244444444437,-1.000000000000041,-6.335118306065108e-15,-0.999999999999791,6.335118306065108e-14,-1.0000000000002027,-2.5340473224260432e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01250.mat,31.9494444444437,-1.0000000000000127,3.167559153032554e-14,-0.9999999999995819,2.2172914071227877e-14,-0.9999999999994045,-6.018362390761852e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01251.mat,31.974444444443698,-1.0000000000000444,6.335118306065108e-15,-1.0000000000002534,1.2670236612130216e-14,-0.9999999999999366,-1.583779576516277e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01252.mat,31.999444444443697,-0.999999999999867,-6.335118306065108e-15,-0.9999999999997973,6.335118306065108e-15,-1.0000000000002407,6.335118306065108e-15,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01253.mat,32.024444444443695,-0.9999999999997118,-2.5340473224260432e-14,-0.9999999999995882,-2.5340473224260432e-14,-0.9999999999996896,5.0680946448520864e-14,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01254.mat,32.049444444443694,-1.0000000000001077,1.2670236612130216e-14,-0.9999999999999747,7.602141967278129e-14,-1.0000000000002154,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01255.mat,32.07444444444369,-0.9999999999998352,-6.335118306065108e-15,-0.9999999999997339,-1.0136189289704173e-13,-0.9999999999996959,-5.0680946448520864e-14,-1.0,-1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01256.mat,32.09944444444369,-1.000000000000019,-9.502677459097661e-15,-1.000000000000038,-1.2670236612130216e-14,-0.9999999999999494,-3.8010709836390645e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01257.mat,32.12444444444369,-1.0000000000000284,-3.167559153032554e-15,-1.0000000000001774,-1.0136189289704173e-13,-1.0000000000001268,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01258.mat,32.14944444444369,-0.9999999999999937,1.2670236612130216e-14,-0.9999999999998607,1.0136189289704173e-13,-1.0000000000002947,5.0680946448520864e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01259.mat,32.17444444444369,-1.0000000000000064,-3.167559153032554e-15,-0.9999999999998416,-5.0680946448520864e-14,-0.9999999999999176,1.0136189289704173e-13,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01260.mat,32.199444444443685,-0.9999999999999019,6.335118306065108e-15,-1.0000000000003484,0.0,-0.9999999999997339,1.0136189289704173e-13,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01261.mat,32.224444444443684,-0.999999999999962,-1.2670236612130216e-14,-1.0000000000001108,7.602141967278129e-14,-0.999999999999585,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01262.mat,32.24944444444368,-0.9999999999999429,3.8010709836390645e-14,-0.9999999999997402,5.0680946448520864e-14,-0.9999999999997656,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01263.mat,32.27444444444368,-0.9999999999999873,-2.5340473224260432e-14,-0.9999999999998638,-2.2172914071227877e-14,-1.0000000000001932,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01264.mat,32.29944444444368,-1.0000000000000886,2.5340473224260432e-14,-0.9999999999997339,1.2670236612130216e-14,-1.0000000000003548,0.0,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01265.mat,32.32444444444368,-1.0000000000000158,-1.0136189289704173e-13,-1.0000000000002534,0.0,-1.0000000000002534,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01266.mat,32.34944444444368,-0.9999999999999429,2.5340473224260432e-14,-1.0000000000000253,-2.5340473224260432e-14,-0.999999999999791,-2.5340473224260432e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01267.mat,32.374444444443675,-1.000000000000057,-3.8010709836390645e-14,-1.000000000000418,-2.5340473224260432e-14,-1.000000000000152,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01268.mat,32.399444444443674,-1.0000000000000127,-3.8010709836390645e-14,-1.0000000000001457,-2.5340473224260432e-14,-1.000000000000323,5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01269.mat,32.42444444444367,-0.9999999999999818,6.335118306065108e-15,-1.0000000000001268,-2.5340473224260432e-14,-1.0000000000004814,-6.335118306065108e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01270.mat,32.44944444444367,-0.9999999999999873,-6.335118306065108e-15,-0.9999999999994773,3.8010709836390645e-14,-0.9999999999997355,1.2670236612130216e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01271.mat,32.47444444444367,-1.0000000000002407,-5.0680946448520864e-14,-0.999999999999848,-1.5204283934556258e-13,-0.9999999999999494,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01272.mat,32.49944444444367,-1.0000000000002534,-1.9005354918195322e-14,-0.999999999999848,-1.2670236612130216e-14,-1.0000000000002471,-1.9005354918195322e-14,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01273.mat,32.52444444444367,-0.9999999999999684,-2.5340473224260432e-14,-0.9999999999999937,2.5340473224260432e-14,-0.9999999999997846,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01274.mat,32.549444444443665,-0.9999999999997783,1.9005354918195322e-14,-0.9999999999996516,-2.5340473224260432e-14,-1.000000000000323,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01275.mat,32.574444444443664,-1.0000000000001632,-1.9005354918195322e-14,-1.0000000000003548,-1.0136189289704173e-13,-1.0000000000003295,0.0,-1.0,-3.1416526023424685e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01276.mat,32.59944444444366,-0.9999999999998986,-2.5340473224260432e-14,-0.9999999999996357,-7.602141967278129e-14,-1.000000000000282,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01277.mat,32.62444444444366,-0.9999999999998797,-3.8010709836390645e-14,-0.9999999999997276,1.7421575341679046e-14,-1.0000000000002534,3.3259371106841814e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01278.mat,32.64944444444366,-1.0000000000001836,2.5340473224260432e-14,-0.9999999999997846,1.2670236612130216e-14,-1.0000000000000633,2.5340473224260432e-14,-1.0,-1.1116616900596427e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01279.mat,32.67444444444366,-0.9999999999998797,3.8010709836390645e-14,-1.000000000000266,7.602141967278129e-14,-0.9999999999998607,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01280.mat,32.69944444444366,-0.9999999999998416,-6.335118306065108e-15,-0.9999999999997957,2.5340473224260432e-14,-0.9999999999999256,5.0680946448520864e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01281.mat,32.724444444443655,-0.9999999999997498,2.5340473224260432e-14,-1.0000000000003753,2.5340473224260432e-14,-1.0000000000002456,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01282.mat,32.749444444443654,-1.0000000000000697,-1.9005354918195322e-14,-1.0000000000004055,-1.2670236612130216e-14,-1.0000000000002027,3.167559153032554e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01283.mat,32.77444444444365,-0.9999999999998352,2.5340473224260432e-14,-0.9999999999998099,5.0680946448520864e-14,-0.9999999999999366,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01284.mat,32.79944444444365,-0.999999999999924,-6.335118306065108e-15,-1.0000000000000666,0.0,-0.9999999999999557,0.0,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01285.mat,32.82444444444365,-1.0000000000000444,0.0,-1.0000000000003295,2.2806425901834387e-13,-0.9999999999999366,1.0136189289704173e-13,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01286.mat,32.84944444444365,-1.0000000000000318,1.2670236612130216e-14,-0.9999999999998986,-5.0680946448520864e-14,-1.0,7.602141967278129e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01287.mat,32.87444444444365,-1.0000000000000127,2.5340473224260432e-14,-1.0000000000000253,5.0680946448520864e-14,-1.000000000000076,-1.0136189289704173e-13,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01288.mat,32.899444444443645,-0.999999999999859,1.0136189289704173e-13,-1.000000000000304,0.0,-1.0000000000001013,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01289.mat,32.924444444443644,-1.0000000000001268,3.8010709836390645e-14,-1.000000000000456,0.0,-1.0000000000004625,-7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01290.mat,32.94944444444364,-0.9999999999998954,-2.5340473224260432e-14,-1.000000000000228,0.0,-0.999999999999962,-1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01291.mat,32.97444444444364,-1.0000000000000704,-6.335118306065108e-15,-1.0000000000001013,-5.0680946448520864e-14,-0.9999999999998701,5.0680946448520864e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01292.mat,32.99944444444364,-1.0000000000000064,0.0,-0.9999999999999604,-3.167559153032554e-14,-0.9999999999995612,3.167559153032554e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01293.mat,33.02444444444364,-1.0000000000003009,-2.5340473224260432e-14,-1.0000000000002407,5.0680946448520864e-14,-0.9999999999997593,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01294.mat,33.04944444444364,-0.9999999999999715,2.5340473224260432e-14,-1.000000000000187,0.0,-0.9999999999998115,8.869165628491151e-14,-1.0,5.316642865502639e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01295.mat,33.074444444443635,-0.9999999999996674,0.0,-0.9999999999996643,-5.0680946448520864e-14,-1.0000000000000253,7.602141967278129e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01296.mat,33.099444444443634,-1.000000000000057,3.8010709836390645e-14,-0.9999999999996833,0.0,-0.9999999999996991,5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01297.mat,33.12444444444363,-0.999999999999924,-5.0680946448520864e-14,-1.0000000000002756,-1.2670236612130216e-14,-0.9999999999999303,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01298.mat,33.14944444444363,-0.9999999999999715,1.2670236612130216e-14,-0.9999999999997593,0.0,-0.9999999999998416,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01299.mat,33.17444444444363,-1.0000000000000318,1.9005354918195322e-14,-1.000000000000141,2.5340473224260432e-14,-1.0000000000001268,3.8010709836390645e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01300.mat,33.19944444444363,-1.0000000000001394,6.335118306065108e-15,-1.0000000000003422,0.0,-0.9999999999998099,-1.9005354918195322e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01301.mat,33.22444444444363,-0.9999999999996643,-3.8010709836390645e-14,-1.0000000000002154,7.602141967278129e-14,-0.999999999999886,-3.8010709836390645e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01302.mat,33.249444444443625,-0.9999999999998931,3.167559153032554e-14,-0.9999999999998416,-7.602141967278129e-14,-1.0000000000002724,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01303.mat,33.274444444443624,-1.0000000000000975,0.0,-0.9999999999997846,-2.5340473224260432e-14,-1.0000000000002787,-2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01304.mat,33.29944444444362,-1.000000000000266,8.869165628491151e-14,-1.0000000000000127,2.5340473224260432e-14,-0.9999999999996896,-7.602141967278129e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01305.mat,33.32444444444362,-0.9999999999997846,-5.0680946448520864e-14,-1.0000000000002962,0.0,-1.0000000000001172,-1.5204283934556258e-13,-1.0,-1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01306.mat,33.34944444444362,-1.0000000000001394,-1.0136189289704173e-13,-0.9999999999999588,0.0,-0.9999999999997624,-1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01307.mat,33.37444444444362,-0.9999999999998923,-1.2670236612130216e-14,-1.0000000000001268,-5.0680946448520864e-14,-1.0000000000002787,-5.0680946448520864e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01308.mat,33.39944444444362,-0.9999999999998036,-2.5340473224260432e-14,-0.9999999999997212,1.2670236612130216e-14,-0.9999999999999366,-1.9005354918195322e-14,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01309.mat,33.424444444443616,-1.0000000000000886,3.8010709836390645e-14,-1.000000000000228,-8.23565379788464e-14,-1.000000000000266,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01310.mat,33.449444444443614,-1.0000000000000506,-3.484315068335809e-14,-1.0000000000002407,2.0272378579408345e-13,-0.999999999999848,1.0136189289704173e-13,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01311.mat,33.47444444444361,-0.9999999999999494,2.5340473224260432e-14,-1.0000000000002787,-2.5340473224260432e-14,-0.9999999999995945,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01312.mat,33.49944444444361,-1.0,3.009181195380926e-14,-0.9999999999999747,-1.2670236612130216e-14,-1.000000000000228,-1.9005354918195322e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01313.mat,33.52444444444361,-1.0,-7.602141967278129e-14,-0.9999999999999113,-5.0680946448520864e-14,-1.0000000000002534,2.5340473224260432e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01314.mat,33.54944444444361,-1.0000000000000253,-6.335118306065108e-14,-1.0000000000001552,-3.8010709836390645e-14,-0.9999999999997022,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01315.mat,33.57444444444361,-1.0000000000001172,-2.5340473224260432e-14,-1.0000000000003864,-2.5340473224260432e-14,-0.9999999999999176,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01316.mat,33.599444444443606,-1.000000000000095,8.869165628491151e-14,-0.9999999999997086,0.0,-0.9999999999995629,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01317.mat,33.624444444443604,-0.999999999999941,6.335118306065108e-15,-1.0000000000000677,5.0680946448520864e-14,-0.9999999999998365,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01318.mat,33.6494444444436,-1.000000000000095,-6.335118306065108e-15,-0.999999999999848,3.167559153032554e-14,-1.0000000000002471,4.9097166872004585e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01319.mat,33.6744444444436,-1.0000000000000666,0.0,-0.9999999999998274,-1.2670236612130216e-14,-1.000000000000133,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01320.mat,33.6994444444436,-1.000000000000038,-4.4345828142455754e-14,-1.0,0.0,-1.0000000000001268,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01321.mat,33.7244444444436,-1.0000000000001774,2.2172914071227877e-14,-1.000000000000076,0.0,-0.9999999999996579,5.0680946448520864e-14,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01322.mat,33.7494444444436,-1.0000000000001963,2.8508032377292983e-14,-0.999999999999772,0.0,-0.9999999999997593,0.0,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01323.mat,33.774444444443596,-1.000000000000095,6.335118306065108e-15,-0.999999999999905,-6.335118306065108e-15,-0.9999999999998923,6.335118306065108e-15,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01324.mat,33.799444444443594,-0.9999999999999494,1.9005354918195322e-14,-0.9999999999998733,0.0,-1.000000000000304,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01325.mat,33.82444444444359,-1.0000000000000253,6.335118306065108e-15,-0.9999999999995375,-4.4345828142455754e-14,-0.9999999999998321,-1.9005354918195322e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01326.mat,33.84944444444359,-0.9999999999999968,0.0,-0.9999999999999494,-2.8508032377292983e-14,-1.0000000000003295,3.642693025987437e-14,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01327.mat,33.87444444444359,-0.9999999999996833,1.2670236612130216e-14,-0.99999999999968,2.6924252800776708e-14,-0.9999999999997371,3.484315068335809e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01328.mat,33.89944444444359,-1.0000000000001648,-3.8010709836390645e-14,-1.000000000000228,0.0,-0.9999999999995439,2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01329.mat,33.92444444444359,-0.999999999999848,1.2670236612130216e-14,-1.0,2.5340473224260432e-14,-1.000000000000228,-5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01330.mat,33.949444444443586,-1.0000000000001046,7.602141967278129e-14,-1.00000000000019,0.0,-1.000000000000418,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01331.mat,33.974444444443584,-0.9999999999999494,-5.0680946448520864e-14,-1.0000000000002345,-2.5340473224260432e-14,-0.9999999999999113,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01332.mat,33.99944444444358,-1.0000000000000444,0.0,-1.0000000000005576,3.8010709836390645e-14,-1.0000000000002027,4.4345828142455754e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01333.mat,34.02444444444358,-0.9999999999998416,1.2670236612130216e-14,-0.9999999999997973,-6.335118306065108e-15,-1.0000000000000886,-1.2670236612130216e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01334.mat,34.04944444444358,-0.9999999999999873,-2.2806425901834387e-13,-1.0000000000001172,-6.335118306065108e-15,-1.000000000000038,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01335.mat,34.07444444444358,-1.0000000000000253,-6.335118306065108e-14,-1.000000000000152,-2.5340473224260432e-14,-1.000000000000076,1.2670236612130217e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01336.mat,34.09944444444358,-0.9999999999998797,-5.0680946448520864e-14,-1.0000000000004055,2.5340473224260432e-14,-0.9999999999998733,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01337.mat,34.124444444443576,-0.999999999999924,-3.167559153032554e-15,-1.000000000000152,5.0680946448520864e-14,-0.9999999999997339,5.0680946448520864e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01338.mat,34.149444444443574,-0.9999999999998781,-7.602141967278129e-14,-0.9999999999996833,0.0,-0.9999999999997973,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01339.mat,34.17444444444357,-1.0000000000001836,-5.0680946448520864e-14,-0.999999999999772,1.2670236612130216e-14,-1.000000000000152,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01340.mat,34.19944444444357,-0.9999999999998099,-3.167559153032554e-14,-1.00000000000019,-6.335118306065108e-14,-0.9999999999997973,-3.8010709836390645e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01341.mat,34.22444444444357,-0.9999999999998638,1.2670236612130216e-14,-0.9999999999997371,-2.5340473224260432e-14,-1.000000000000076,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01342.mat,34.24944444444357,-1.0000000000000253,5.0680946448520864e-14,-1.000000000000304,0.0,-0.999999999999924,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01343.mat,34.27444444444357,-0.9999999999999366,6.335118306065108e-15,-0.9999999999997846,2.5340473224260432e-14,-0.9999999999995692,-5.0680946448520864e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01344.mat,34.299444444443566,-1.0000000000001394,3.959448941290693e-15,-1.0000000000001394,-5.0680946448520864e-14,-0.9999999999996199,-6.335118306065108e-14,-1.0,-6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01345.mat,34.324444444443564,-1.0000000000001141,1.2670236612130216e-14,-0.9999999999997149,6.335118306065108e-15,-1.0000000000002092,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01346.mat,34.34944444444356,-1.0000000000001488,3.642693025987437e-14,-0.999999999999962,4.4345828142455754e-14,-0.9999999999999429,1.2670236612130216e-14,-1.0,5.074977280707064e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01347.mat,34.37444444444356,-0.999999999999962,2.5340473224260432e-14,-1.0000000000003801,-5.0680946448520864e-14,-0.9999999999998607,5.0680946448520864e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01348.mat,34.39944444444356,-1.000000000000019,0.0,-0.9999999999997434,-5.0680946448520864e-14,-0.9999999999995566,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01349.mat,34.42444444444356,-1.0000000000001996,-5.0680946448520864e-14,-1.000000000000228,2.5340473224260432e-14,-1.0000000000003737,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01350.mat,34.44944444444356,-1.000000000000304,-5.0680946448520864e-14,-1.0000000000002154,1.5204283934556258e-13,-0.999999999999886,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01351.mat,34.474444444443556,-0.9999999999997973,-1.1878346823872078e-14,-1.0000000000002787,0.0,-0.9999999999997466,-5.0680946448520864e-14,-1.0,2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01352.mat,34.499444444443554,-0.9999999999999224,2.5340473224260432e-14,-0.9999999999999366,-6.335118306065108e-14,-1.0000000000003675,6.335118306065108e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01353.mat,34.52444444444355,-0.999999999999924,-1.2670236612130216e-14,-0.9999999999999873,-2.5340473224260432e-14,-0.9999999999997593,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01354.mat,34.54944444444355,-0.9999999999998986,-4.4345828142455754e-14,-1.0000000000003169,6.335118306065108e-15,-0.9999999999997212,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01355.mat,34.57444444444355,-0.9999999999999366,3.167559153032554e-15,-0.999999999999886,2.5340473224260432e-14,-1.0000000000000506,-5.0680946448520864e-14,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01356.mat,34.59944444444355,-0.9999999999999984,2.8508032377292983e-14,-1.000000000000491,5.0680946448520864e-14,-0.9999999999997498,2.5340473224260432e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01357.mat,34.62444444444355,-0.999999999999962,0.0,-1.0000000000006652,2.0272378579408345e-13,-0.9999999999995439,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01358.mat,34.649444444443546,-1.000000000000019,-2.5340473224260432e-14,-0.9999999999998733,-1.2670236612130216e-14,-1.0000000000000253,-3.8010709836390645e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01359.mat,34.674444444443544,-0.999999999999924,2.5340473224260432e-14,-0.9999999999998607,-2.5340473224260432e-14,-1.000000000000133,0.0,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01360.mat,34.69944444444354,-0.9999999999999208,-2.5340473224260432e-14,-1.0000000000002913,1.2670236612130216e-14,-0.9999999999998781,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01361.mat,34.72444444444354,-0.9999999999999937,-3.167559153032554e-14,-1.0000000000003548,5.0680946448520864e-14,-0.9999999999999462,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01362.mat,34.74944444444354,-0.9999999999999984,-1.9005354918195322e-14,-0.9999999999999145,5.0680946448520864e-14,-1.0000000000001361,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01363.mat,34.77444444444354,-0.9999999999998321,1.2670236612130216e-14,-1.0000000000002154,-5.0680946448520864e-14,-0.9999999999997973,5.0680946448520864e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01364.mat,34.79944444444354,-0.9999999999999082,-2.05891344947116e-14,-1.0000000000002978,2.5340473224260432e-14,-0.9999999999997593,0.0,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01365.mat,34.824444444443536,-1.00000000000019,-1.583779576516277e-14,-1.0000000000000886,0.0,-0.9999999999999873,0.0,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01366.mat,34.849444444443535,-0.9999999999999873,-2.5340473224260432e-14,-0.999999999999848,5.0680946448520864e-14,-1.0000000000002534,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01367.mat,34.87444444444353,-1.000000000000038,1.9005354918195322e-14,-1.0000000000002471,-1.9005354918195322e-14,-1.0000000000002438,-2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01368.mat,34.89944444444353,-1.0000000000000064,-5.0680946448520864e-14,-1.0000000000001268,0.0,-1.0000000000002027,2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01369.mat,34.92444444444353,-0.9999999999999113,6.335118306065108e-14,-1.000000000000456,-2.5340473224260432e-14,-1.0000000000001013,-3.8010709836390645e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01370.mat,34.94944444444353,-0.9999999999999557,-1.1086457035613939e-14,-1.0000000000001268,2.5340473224260432e-14,-0.9999999999999494,-2.2172914071227877e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01371.mat,34.97444444444353,-1.000000000000152,1.2670236612130216e-14,-0.9999999999995375,4.11782689894232e-14,-0.9999999999996769,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01372.mat,34.999444444443526,-0.9999999999998733,1.2670236612130216e-14,-1.0000000000001077,4.561285180366877e-13,-0.9999999999997339,-2.5340473224260433e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01373.mat,35.024444444443525,-0.999999999999962,1.2670236612130216e-14,-1.000000000000038,2.5340473224260432e-14,-1.0000000000001774,-1.9005354918195322e-14,-1.0,6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01374.mat,35.04944444444352,-1.0000000000000127,-2.5340473224260432e-14,-1.00000000000019,5.0680946448520864e-14,-0.9999999999998923,-1.5204283934556258e-13,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01375.mat,35.07444444444352,-0.9999999999999747,-2.5340473224260432e-14,-0.9999999999996436,-5.0680946448520864e-14,-1.0000000000000222,-1.5204283934556258e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01376.mat,35.09944444444352,-0.999999999999802,-5.0680946448520864e-14,-0.9999999999996421,1.2670236612130216e-14,-1.0000000000002185,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01377.mat,35.12444444444352,-0.9999999999997973,5.0680946448520864e-14,-1.000000000000418,1.9005354918195322e-14,-0.9999999999998733,-6.335118306065108e-15,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01378.mat,35.14944444444352,-1.000000000000057,0.0,-1.0,2.5340473224260432e-14,-1.000000000000038,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01379.mat,35.174444444443516,-0.999999999999962,1.9005354918195322e-14,-0.999999999999848,1.2670236612130216e-14,-1.0000000000001774,-6.335118306065108e-14,-1.0,-9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01380.mat,35.199444444443515,-0.9999999999998797,1.2670236612130216e-14,-1.000000000000076,-1.2670236612130216e-14,-0.9999999999997973,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01381.mat,35.22444444444351,-1.0000000000000886,-1.2670236612130216e-14,-0.9999999999996896,-4.4345828142455754e-14,-0.999999999999905,-1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01382.mat,35.24944444444351,-0.9999999999999494,-3.8010709836390645e-14,-1.0000000000002154,5.0680946448520864e-14,-0.9999999999997846,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01383.mat,35.27444444444351,-1.0000000000000633,-2.5340473224260432e-14,-1.0000000000000697,-9.502677459097661e-15,-0.999999999999753,-1.583779576516277e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01384.mat,35.29944444444351,-0.999999999999848,5.701606475458597e-14,-1.0000000000004783,3.0408567869112516e-13,-0.9999999999999525,-5.0680946448520864e-14,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01385.mat,35.32444444444351,-1.0000000000001268,-7.602141967278129e-14,-1.000000000000152,-2.5340473224260432e-14,-0.9999999999996706,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01386.mat,35.349444444443506,-1.000000000000092,-6.335118306065108e-15,-1.0000000000000697,3.8010709836390645e-14,-0.9999999999997576,-1.2670236612130216e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01387.mat,35.374444444443505,-0.9999999999999113,0.0,-1.0000000000000253,4.4345828142455754e-14,-0.9999999999996833,3.167559153032554e-14,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01388.mat,35.3994444444435,-1.0000000000001648,-2.5340473224260432e-14,-0.9999999999999905,-1.2670236612130216e-14,-0.9999999999996325,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01389.mat,35.4244444444435,-1.0000000000001394,0.0,-0.9999999999996579,-1.2670236612130216e-14,-1.000000000000418,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01390.mat,35.4494444444435,-0.9999999999998797,-5.0680946448520864e-14,-0.999999999999848,1.2670236612130216e-14,-1.0000000000003169,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01391.mat,35.4744444444435,-1.0000000000000793,-4.751338729548831e-14,-1.0000000000002724,2.5340473224260432e-14,-0.9999999999998099,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01392.mat,35.4994444444435,-0.999999999999962,1.2670236612130216e-14,-0.9999999999998986,3.8010709836390645e-14,-1.0000000000002407,-1.2670236612130216e-14,-1.0,8.699961052640681e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01393.mat,35.524444444443496,-1.0000000000000253,-2.5340473224260432e-14,-0.9999999999997783,0.0,-1.0000000000000824,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01394.mat,35.549444444443495,-1.000000000000019,1.2670236612130216e-14,-0.9999999999998797,0.0,-0.9999999999998289,0.0,-1.0,4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01395.mat,35.57444444444349,-0.9999999999998607,-3.167559153032554e-14,-1.0000000000000633,1.2670236612130216e-14,-0.9999999999998733,-1.9005354918195322e-14,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01396.mat,35.59944444444349,-0.999999999999962,5.0680946448520864e-14,-1.000000000000092,5.0680946448520864e-14,-0.9999999999996643,-3.167559153032554e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01397.mat,35.62444444444349,-1.000000000000038,5.0680946448520864e-14,-1.000000000000057,1.0136189289704173e-13,-0.999999999999981,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01398.mat,35.64944444444349,-0.9999999999999462,-1.2670236612130216e-14,-0.9999999999997086,0.0,-1.0000000000002027,-2.5340473224260432e-14,-1.0,8.216629883049532e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01399.mat,35.67444444444349,-1.00000000000013,-1.2670236612130216e-14,-1.0000000000002123,-2.5340473224260432e-14,-0.9999999999998733,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01400.mat,35.699444444443486,-0.9999999999999651,-1.2670236612130216e-14,-1.000000000000228,-1.0136189289704173e-13,-1.0000000000000253,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01401.mat,35.724444444443485,-0.9999999999999525,0.0,-1.0000000000002407,-2.5340473224260432e-14,-0.9999999999997466,-4.11782689894232e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01402.mat,35.74944444444348,-1.000000000000095,1.2670236612130216e-14,-1.0000000000001616,0.0,-0.9999999999996294,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01403.mat,35.77444444444348,-1.000000000000095,0.0,-0.9999999999998986,1.2670236612130217e-13,-0.9999999999997466,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01404.mat,35.79944444444348,-0.9999999999999747,0.0,-0.9999999999996009,0.0,-1.0000000000002787,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01405.mat,35.82444444444348,-0.999999999999973,2.2172914071227877e-14,-0.9999999999997973,4.7513387295488306e-15,-1.0000000000003104,-1.9005354918195322e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01406.mat,35.84944444444348,-1.0000000000000808,-3.8010709836390645e-14,-1.0000000000000253,-2.2172914071227877e-14,-1.0000000000002154,4.7513387295488306e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01407.mat,35.874444444443476,-1.000000000000076,-1.583779576516277e-15,-0.999999999999886,-7.602141967278129e-14,-1.000000000000266,-5.0680946448520864e-14,-1.0,3.50415097953583e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01408.mat,35.899444444443475,-1.0000000000000444,6.335118306065108e-15,-0.999999999999772,-5.0680946448520864e-14,-0.999999999999772,-7.602141967278129e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01409.mat,35.92444444444347,-0.9999999999999968,3.484315068335809e-14,-1.00000000000019,1.9005354918195322e-14,-0.9999999999997086,-1.2670236612130216e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01410.mat,35.94944444444347,-0.9999999999999684,-9.502677459097661e-15,-1.0000000000001457,2.5340473224260432e-14,-0.999999999999981,-7.602141967278129e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01411.mat,35.97444444444347,-0.9999999999999303,1.2670236612130216e-14,-1.0000000000001141,5.0680946448520864e-14,-1.0000000000003169,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01412.mat,35.99944444444347,-0.999999999999924,5.0680946448520864e-14,-1.0000000000000318,0.0,-1.0000000000002724,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01413.mat,36.02444444444347,-1.0000000000000886,2.5340473224260432e-14,-0.9999999999998733,0.0,-1.000000000000152,7.602141967278129e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01414.mat,36.049444444443466,-0.9999999999999747,0.0,-0.9999999999998289,-1.9005354918195322e-14,-1.0000000000001457,-4.4345828142455754e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01415.mat,36.074444444443465,-1.0000000000000793,2.2172914071227877e-14,-0.9999999999999176,3.167559153032554e-14,-1.000000000000152,1.2670236612130216e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01416.mat,36.09944444444346,-0.999999999999924,0.0,-1.000000000000494,0.0,-1.0000000000002787,1.0136189289704173e-13,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01417.mat,36.12444444444346,-1.0000000000000793,-5.0680946448520864e-14,-1.000000000000589,-2.5340473224260432e-14,-0.9999999999996959,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01418.mat,36.14944444444346,-0.9999999999998764,-1.2670236612130216e-14,-0.9999999999996706,0.0,-1.0000000000004434,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01419.mat,36.17444444444346,-1.0000000000000064,-6.335118306065108e-15,-0.9999999999999176,0.0,-1.0000000000000697,4.4345828142455754e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01420.mat,36.19944444444346,-0.9999999999999366,7.602141967278129e-14,-1.0000000000001268,0.0,-0.9999999999998986,-5.0680946448520864e-14,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01421.mat,36.224444444443456,-1.0000000000000127,-1.0136189289704173e-13,-0.9999999999998828,2.5340473224260432e-14,-1.0000000000000506,1.0136189289704173e-13,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01422.mat,36.249444444443455,-0.9999999999997783,-9.502677459097661e-15,-1.000000000000152,-4.4345828142455754e-14,-0.9999999999998099,6.335118306065108e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01423.mat,36.27444444444345,-0.9999999999999588,8.869165628491151e-14,-1.000000000000225,-6.335118306065108e-15,-0.999999999999585,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01424.mat,36.29944444444345,-1.0000000000000824,1.2670236612130216e-14,-0.9999999999996168,2.5340473224260432e-14,-0.9999999999996516,-1.0136189289704173e-13,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01425.mat,36.32444444444345,-0.9999999999998258,0.0,-0.9999999999999747,5.0680946448520864e-14,-1.0000000000001648,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01426.mat,36.34944444444345,-0.9999999999999715,1.2670236612130216e-14,-0.9999999999999113,1.2670236612130216e-14,-1.0000000000001648,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01427.mat,36.37444444444345,-0.9999999999999557,-1.2670236612130216e-14,-1.0000000000000824,-1.583779576516277e-14,-1.0000000000001394,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01428.mat,36.399444444443446,-1.0000000000000981,0.0,-0.9999999999998099,-1.2670236612130216e-14,-1.000000000000152,-3.8010709836390645e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01429.mat,36.424444444443445,-0.999999999999924,6.335118306065108e-15,-1.0000000000001457,-5.0680946448520864e-14,-1.0000000000000506,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01430.mat,36.449444444443444,-0.9999999999998416,0.0,-0.9999999999997022,-3.8010709836390645e-14,-1.0000000000000444,1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01431.mat,36.47444444444344,-0.9999999999999494,1.2670236612130216e-14,-0.9999999999996896,-2.5340473224260432e-14,-0.999999999999905,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01432.mat,36.49944444444344,-0.9999999999999494,2.5340473224260432e-14,-1.0000000000001648,-3.3259371106841814e-14,-1.000000000000038,6.17674034841348e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01433.mat,36.52444444444344,-1.000000000000054,1.2670236612130216e-14,-0.9999999999998416,0.0,-1.0000000000004055,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01434.mat,36.54944444444344,-0.9999999999999469,6.335118306065108e-15,-0.99999999999984,-1.0136189289704173e-13,-1.0000000000001694,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01435.mat,36.57444444444344,-0.999999999999981,-5.0680946448520864e-14,-1.000000000000228,1.0136189289704173e-13,-0.9999999999997973,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01436.mat,36.599444444443435,-0.999999999999962,-2.5340473224260432e-14,-1.000000000000141,-1.0136189289704173e-13,-0.999999999999772,-5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01437.mat,36.624444444443434,-0.999999999999772,-3.8010709836390645e-14,-1.0000000000003357,1.0136189289704173e-13,-0.999999999999981,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01438.mat,36.64944444444343,-1.0000000000001061,0.0,-0.9999999999996833,0.0,-0.999999999999924,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01439.mat,36.67444444444343,-0.9999999999999002,-3.167559153032554e-15,-1.0000000000002787,0.0,-1.0000000000003484,-2.5340473224260432e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01440.mat,36.69944444444343,-0.9999999999998099,-1.2670236612130216e-14,-0.999999999999924,5.0680946448520864e-14,-0.9999999999997846,-5.0680946448520864e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01441.mat,36.72444444444343,-0.999999999999772,-1.2670236612130216e-14,-0.9999999999996579,-5.0680946448520864e-14,-0.9999999999999684,2.5340473224260432e-14,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01442.mat,36.74944444444343,-0.9999999999999826,-1.2670236612130216e-14,-1.000000000000456,-5.0680946448520864e-14,-1.0000000000002913,0.0,-1.0,2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01443.mat,36.774444444443425,-1.0000000000002154,6.335118306065108e-15,-1.0000000000000506,0.0,-1.000000000000152,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01444.mat,36.799444444443424,-0.9999999999999176,0.0,-1.000000000000057,0.0,-0.9999999999999494,-1.0136189289704173e-13,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01445.mat,36.82444444444342,-0.999999999999905,1.7421575341679046e-14,-1.0000000000002978,0.0,-0.9999999999995692,-1.0136189289704173e-13,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01446.mat,36.84944444444342,-0.9999999999999128,6.335118306065108e-15,-0.9999999999999873,1.2670236612130216e-14,-0.9999999999996579,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01447.mat,36.87444444444342,-0.9999999999998385,5.0680946448520864e-14,-0.9999999999995233,0.0,-1.0000000000002185,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01448.mat,36.89944444444342,-1.0000000000000253,5.0680946448520864e-14,-0.9999999999998733,1.0136189289704173e-13,-1.0000000000000253,5.0680946448520864e-14,-1.0,-1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01449.mat,36.92444444444342,-0.9999999999999921,-3.167559153032554e-15,-0.999999999999848,-1.7738331256982302e-13,-0.9999999999996896,5.0680946448520864e-14,-1.0,5.316642865502639e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01450.mat,36.949444444443415,-1.0000000000000633,3.167559153032554e-14,-0.9999999999999366,0.0,-0.9999999999998733,3.484315068335809e-14,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01451.mat,36.974444444443414,-0.9999999999999176,-1.0769701120310683e-13,-0.999999999999924,0.0,-1.0000000000002154,1.2670236612130216e-14,-1.0,1.0633285731005277e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01452.mat,36.99944444444341,-1.0000000000000793,-2.5340473224260432e-14,-1.0000000000002154,1.7738331256982302e-13,-0.9999999999997846,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01453.mat,37.02444444444341,-0.9999999999999494,2.5340473224260432e-14,-0.9999999999995945,-7.602141967278129e-14,-1.0000000000002534,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01454.mat,37.04944444444341,-1.0000000000000713,-2.2172914071227877e-14,-1.0000000000002027,-5.701606475458597e-14,-0.9999999999999494,-3.8010709836390645e-14,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01455.mat,37.07444444444341,-1.0000000000002027,5.0680946448520864e-14,-0.9999999999997402,1.5204283934556258e-13,-1.0000000000000095,5.0680946448520864e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01456.mat,37.09944444444341,-1.0000000000000253,2.5340473224260432e-14,-1.0000000000001141,-2.5340473224260432e-14,-0.9999999999997846,0.0,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01457.mat,37.124444444443405,-1.0000000000000886,1.2670236612130216e-14,-0.9999999999999747,-7.602141967278129e-14,-0.9999999999997086,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01458.mat,37.149444444443404,-0.9999999999999747,2.5340473224260432e-14,-1.000000000000228,-1.2670236612130216e-14,-1.0000000000000824,-3.8010709836390645e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01459.mat,37.1744444444434,-0.9999999999999651,1.5204283934556258e-13,-1.0000000000004372,3.8010709836390645e-14,-1.000000000000266,1.0136189289704173e-13,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01460.mat,37.1994444444434,-1.0000000000001623,-2.5340473224260432e-14,-0.999999999999772,6.335118306065108e-15,-1.0000000000001268,-6.335118306065108e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01461.mat,37.2244444444434,-0.9999999999998733,-1.9005354918195322e-14,-1.000000000000038,-4.4345828142455754e-14,-0.9999999999998923,-4.4345828142455754e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01462.mat,37.2494444444434,-1.0000000000001583,-3.167559153032554e-14,-0.999999999999886,0.0,-0.999999999999924,-1.9005354918195322e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01463.mat,37.2744444444434,-0.9999999999999494,6.335118306065108e-15,-1.0000000000001141,1.2670236612130216e-14,-1.0000000000004687,-6.335118306065108e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01464.mat,37.299444444443395,-1.000000000000038,-9.502677459097661e-15,-0.9999999999997402,0.0,-1.0000000000001141,-2.5340473224260432e-14,-1.0,-6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01465.mat,37.324444444443394,-1.0000000000000127,0.0,-1.000000000000399,0.0,-1.0000000000001457,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01466.mat,37.34944444444339,-1.0000000000000506,-8.23565379788464e-14,-0.9999999999999366,3.167559153032554e-15,-1.0000000000000697,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01467.mat,37.37444444444339,-1.000000000000152,-2.6924252800776708e-14,-1.0000000000002756,0.0,-1.0000000000000602,-2.0272378579408345e-13,-1.0,-4.591646111115915e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01468.mat,37.39944444444339,-1.0000000000001394,-2.5340473224260432e-14,-1.0000000000003801,-6.335118306065108e-14,-1.0000000000001774,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01469.mat,37.42444444444339,-1.000000000000041,2.5340473224260432e-14,-1.0000000000001648,-5.0680946448520864e-14,-0.999999999999772,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01470.mat,37.44944444444339,-1.0000000000002534,1.2670236612130217e-13,-1.0000000000001774,7.602141967278129e-14,-0.999999999999924,-3.8010709836390645e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01471.mat,37.474444444443385,-1.000000000000133,-1.9005354918195322e-14,-1.00000000000019,0.0,-0.999999999999924,-2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01472.mat,37.499444444443384,-0.9999999999999588,6.651874221368363e-14,-1.0000000000005322,0.0,-1.000000000000076,-1.3303748442736726e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01473.mat,37.52444444444338,-0.9999999999998178,1.2670236612130216e-14,-0.99999999999984,3.484315068335809e-14,-1.0000000000000095,-1.9005354918195322e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01474.mat,37.54944444444338,-1.000000000000038,6.335118306065108e-15,-0.9999999999998226,-3.8010709836390645e-14,-1.0000000000000284,2.5340473224260432e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01475.mat,37.57444444444338,-1.000000000000076,2.2172914071227877e-14,-1.0000000000001268,-2.5340473224260432e-14,-1.0000000000003548,1.0136189289704173e-13,-1.0,1.2566610409369874e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01476.mat,37.59944444444338,-0.9999999999998891,5.0680946448520864e-14,-1.0000000000000697,-3.8010709836390645e-14,-1.0000000000002913,-2.5340473224260432e-14,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01477.mat,37.62444444444338,-1.0000000000000633,3.167559153032554e-14,-0.999999999999585,-5.0680946448520864e-14,-0.9999999999998306,0.0,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01478.mat,37.649444444443375,-0.9999999999999145,-1.623374065929184e-14,-0.9999999999998986,0.0,-1.0000000000002534,-3.167559153032554e-14,-1.0,3.5645673757347236e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01479.mat,37.674444444443374,-0.9999999999999303,5.0680946448520864e-14,-1.000000000000152,0.0,-0.999999999999848,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01480.mat,37.69944444444337,-0.9999999999999366,5.0680946448520864e-14,-1.0000000000000506,1.2670236612130216e-14,-0.9999999999999494,6.335118306065108e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01481.mat,37.72444444444337,-1.000000000000054,3.167559153032554e-15,-1.0000000000003548,2.5340473224260432e-14,-0.9999999999999176,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01482.mat,37.74944444444337,-0.9999999999999477,2.5340473224260432e-14,-1.0000000000003246,1.0136189289704173e-13,-0.9999999999998764,1.0136189289704173e-13,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01483.mat,37.77444444444337,-1.0000000000001505,-5.0680946448520864e-14,-0.9999999999996262,0.0,-1.0000000000001013,5.0680946448520864e-14,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01484.mat,37.79944444444337,-0.9999999999999684,2.5340473224260432e-14,-0.9999999999997593,-5.0680946448520864e-14,-1.000000000000266,5.0680946448520864e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01485.mat,37.824444444443365,-0.9999999999999557,-3.167559153032554e-14,-1.0000000000002311,1.2670236612130216e-14,-0.9999999999997055,1.2670236612130216e-14,-1.0,1.449993508773447e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01486.mat,37.849444444443364,-0.9999999999997973,-2.5340473224260432e-14,-0.9999999999995882,2.2172914071227877e-14,-1.0000000000001124,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01487.mat,37.87444444444336,-1.0000000000001836,5.0680946448520864e-14,-0.9999999999998258,2.5340473224260432e-14,-1.0000000000001597,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01488.mat,37.89944444444336,-1.0,-2.5340473224260432e-14,-0.9999999999996706,2.5340473224260432e-14,-0.9999999999997022,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01489.mat,37.92444444444336,-1.0000000000000064,6.335118306065108e-15,-0.999999999999772,-2.5340473224260432e-14,-0.9999999999998607,-4.4345828142455754e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01490.mat,37.94944444444336,-1.0000000000000966,-9.502677459097661e-15,-1.0000000000001774,5.0680946448520864e-14,-0.9999999999995058,1.0136189289704173e-13,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01491.mat,37.97444444444336,-0.9999999999998607,2.5340473224260432e-14,-0.9999999999998797,1.2670236612130216e-14,-1.0000000000003169,-3.167559153032554e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01492.mat,37.999444444443355,-1.0000000000001774,-2.5340473224260432e-14,-1.000000000000266,2.5340473224260432e-14,-1.0000000000004308,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01493.mat,38.024444444443354,-0.9999999999999082,2.5340473224260432e-14,-1.0000000000002154,-3.8010709836390645e-14,-1.0000000000001046,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01494.mat,38.04944444444335,-0.9999999999999366,3.8010709836390645e-14,-0.999999999999886,0.0,-1.0000000000003548,-5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01495.mat,38.07444444444335,-1.0000000000001013,-4.7513387295488306e-15,-0.9999999999996009,2.5340473224260432e-14,-0.9999999999997846,-1.583779576516277e-14,-1.0,-1.5708263011712342e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01496.mat,38.09944444444335,-1.0000000000001648,2.5340473224260432e-14,-1.000000000000304,1.0136189289704173e-13,-0.9999999999997212,-1.0136189289704173e-13,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01497.mat,38.12444444444335,-1.0000000000001457,1.2670236612130216e-14,-1.0000000000002154,3.484315068335809e-14,-0.999999999999924,-1.583779576516277e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01498.mat,38.14944444444335,-1.0,0.0,-1.0000000000004055,-1.2670236612130216e-14,-0.9999999999995945,1.9005354918195322e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01499.mat,38.174444444443346,-0.9999999999999873,-4.751338729548831e-14,-1.0000000000003548,2.5340473224260432e-14,-1.0000000000002092,0.0,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01500.mat,38.199444444443344,-1.0000000000001774,-2.5340473224260432e-14,-1.0000000000002787,-2.5340473224260432e-14,-0.9999999999998226,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01501.mat,38.22444444444334,-1.0000000000000633,2.5340473224260432e-14,-1.000000000000396,-2.5340473224260432e-14,-0.999999999999764,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01502.mat,38.24944444444334,-1.0000000000001013,2.5340473224260432e-14,-1.0000000000002154,5.0680946448520864e-14,-1.0000000000002154,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01503.mat,38.27444444444334,-0.9999999999999715,-5.0680946448520864e-14,-1.0,-1.0136189289704173e-13,-1.0000000000002787,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01504.mat,38.29944444444334,-1.0000000000001013,-6.335118306065108e-15,-0.9999999999996643,0.0,-1.000000000000038,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01505.mat,38.32444444444334,-1.000000000000057,6.335118306065108e-15,-0.999999999999772,-7.602141967278129e-14,-1.0000000000004245,-2.5340473224260432e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01506.mat,38.349444444443336,-1.0000000000002693,-2.5340473224260432e-14,-1.0000000000000824,0.0,-0.9999999999999019,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01507.mat,38.374444444443334,-0.9999999999999429,0.0,-0.999999999999924,0.0,-1.0000000000003675,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01508.mat,38.39944444444333,-0.999999999999924,2.5340473224260432e-14,-1.0000000000000886,-7.602141967278129e-14,-0.9999999999998099,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01509.mat,38.42444444444333,-1.0000000000000824,-3.8010709836390645e-14,-1.000000000000456,-8.869165628491151e-14,-0.9999999999999494,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01510.mat,38.44944444444333,-0.9999999999998574,1.9005354918195322e-14,-0.9999999999997212,-1.2670236612130217e-13,-1.000000000000041,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01511.mat,38.47444444444333,-0.9999999999999778,7.918897882581385e-15,-1.0000000000000127,2.2172914071227877e-14,-0.9999999999999494,-6.335118306065108e-15,-1.0,-8.458295467845107e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01512.mat,38.49944444444333,-1.000000000000038,2.5340473224260432e-14,-0.9999999999999462,-5.0680946448520864e-14,-1.0000000000002123,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01513.mat,38.524444444443326,-1.000000000000076,0.0,-1.000000000000304,-7.602141967278129e-14,-1.0000000000000095,5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01514.mat,38.549444444443324,-1.0000000000002154,-2.5340473224260432e-14,-1.0000000000001124,0.0,-0.9999999999998496,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01515.mat,38.57444444444332,-1.0000000000000475,8.869165628491151e-14,-0.999999999999794,0.0,-1.0000000000001046,-2.5340473224260432e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01516.mat,38.59944444444332,-1.00000000000035,-6.335118306065108e-15,-0.9999999999997466,2.5340473224260432e-14,-1.000000000000266,1.2670236612130217e-13,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01517.mat,38.62444444444332,-0.9999999999999715,0.0,-0.9999999999996706,0.0,-1.0,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01518.mat,38.64944444444332,-0.9999999999998258,0.0,-0.9999999999996547,0.0,-1.0000000000002407,1.0136189289704173e-13,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01519.mat,38.67444444444332,-0.999999999999924,1.2670236612130216e-14,-1.0000000000003295,-2.5340473224260432e-14,-1.0000000000000253,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01520.mat,38.699444444443316,-0.999999999999962,1.2670236612130216e-14,-1.000000000000076,2.5340473224260432e-14,-1.000000000000456,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01521.mat,38.724444444443314,-0.9999999999999747,-3.8010709836390645e-14,-1.0000000000001648,2.5340473224260432e-14,-0.9999999999998226,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01522.mat,38.74944444444331,-1.0,0.0,-0.999999999999848,0.0,-0.9999999999999366,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01523.mat,38.77444444444331,-0.9999999999998321,1.2670236612130216e-14,-1.0000000000000602,-7.602141967278129e-14,-0.9999999999999968,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01524.mat,38.79944444444331,-1.0000000000000253,-9.502677459097661e-15,-1.0000000000001774,2.5340473224260432e-14,-0.9999999999996737,-2.5340473224260432e-14,-1.0,4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01525.mat,38.82444444444331,-1.000000000000038,3.167559153032554e-15,-0.9999999999999113,-2.5340473224260432e-14,-1.0000000000002311,5.0680946448520864e-14,-1.0,-2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01526.mat,38.84944444444331,-0.9999999999999366,2.2172914071227877e-14,-0.9999999999997402,6.335118306065108e-15,-1.0000000000000824,-6.335118306065108e-15,-1.0,9.18329222223183e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01527.mat,38.874444444443306,-0.9999999999998036,-1.9005354918195322e-14,-1.0000000000001743,0.0,-0.9999999999999272,0.0,-1.0,-4.108314941524766e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01528.mat,38.899444444443304,-0.999999999999886,-6.335118306065108e-15,-1.0000000000001774,1.2670236612130216e-14,-0.9999999999997339,-2.6924252800776708e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01529.mat,38.9244444444433,-1.0000000000000633,1.2670236612130216e-14,-1.0000000000000318,-3.484315068335809e-14,-1.000000000000133,3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01530.mat,38.9494444444433,-1.0000000000000966,6.335118306065108e-15,-1.0000000000000253,-1.5204283934556258e-13,-0.9999999999998226,-3.0408567869112516e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01531.mat,38.9744444444433,-0.9999999999999747,-6.335118306065108e-15,-1.0000000000000633,0.0,-1.0000000000002407,0.0,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01532.mat,38.9994444444433,-0.9999999999999968,-6.335118306065108e-15,-1.0000000000002027,-1.583779576516277e-15,-0.9999999999998797,3.167559153032554e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01533.mat,39.0244444444433,-0.999999999999924,0.0,-0.9999999999998099,-3.9594489412906924e-14,-1.0000000000001013,-3.8010709836390645e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01534.mat,39.049444444443296,-0.999999999999924,1.9005354918195322e-14,-1.000000000000041,-1.2670236612130216e-14,-1.0000000000003295,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01535.mat,39.074444444443294,-0.999999999999981,-5.0680946448520864e-14,-1.0000000000003295,-2.5340473224260432e-14,-1.0000000000001013,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01536.mat,39.09944444444329,-1.0000000000001394,-3.8010709836390645e-14,-0.9999999999997466,5.0680946448520864e-14,-1.00000000000019,-1.0136189289704173e-13,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01537.mat,39.12444444444329,-1.0000000000000127,3.8010709836390645e-14,-0.999999999999962,0.0,-0.9999999999999113,-2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01538.mat,39.14944444444329,-1.0000000000000253,-5.0680946448520864e-14,-1.0000000000002978,0.0,-0.9999999999998986,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01539.mat,39.17444444444329,-1.0000000000000318,4.11782689894232e-14,-0.999999999999886,-3.3259371106841814e-14,-0.9999999999998733,-1.1086457035613939e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01540.mat,39.19944444444329,-1.0000000000000284,-5.0680946448520864e-14,-0.9999999999998733,0.0,-0.999999999999981,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01541.mat,39.224444444443286,-0.999999999999886,0.0,-1.000000000000152,-1.2670236612130216e-14,-1.0000000000002027,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01542.mat,39.249444444443284,-1.000000000000228,-1.2670236612130216e-14,-1.0000000000000633,1.9005354918195322e-14,-1.0000000000002218,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01543.mat,39.27444444444328,-0.9999999999999767,6.968630136671619e-14,-1.0000000000002787,-1.2670236612130216e-14,-0.9999999999998607,1.9005354918195322e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01544.mat,39.29944444444328,-0.9999999999998195,-4.11782689894232e-14,-1.0000000000001648,1.2670236612130216e-14,-0.9999999999998828,5.0680946448520864e-14,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01545.mat,39.32444444444328,-1.0000000000000633,7.602141967278129e-14,-1.000000000000228,0.0,-1.0,-2.0272378579408345e-13,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01546.mat,39.34944444444328,-1.0000000000000127,5.0680946448520864e-14,-1.0000000000001108,7.602141967278129e-14,-0.9999999999999659,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01547.mat,39.37444444444328,-0.9999999999999113,1.2670236612130216e-14,-0.9999999999998099,0.0,-1.0000000000002027,-2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01548.mat,39.399444444443276,-0.9999999999998733,0.0,-0.9999999999998986,2.5340473224260432e-14,-1.0000000000001141,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01549.mat,39.424444444443274,-1.0000000000000253,1.9005354918195322e-14,-1.000000000000304,-2.5340473224260432e-14,-0.9999999999998607,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01550.mat,39.44944444444327,-0.9999999999999343,0.0,-0.9999999999998226,-1.583779576516277e-14,-1.00000000000019,1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01551.mat,39.47444444444327,-0.9999999999999383,-6.335118306065108e-15,-1.0000000000002598,5.3848505601553415e-14,-0.999999999999924,-7.918897882581385e-15,-1.0,-2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01552.mat,39.49944444444327,-1.0000000000001172,-1.2670236612130216e-14,-0.9999999999996959,-2.5340473224260432e-14,-1.0000000000002787,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01553.mat,39.52444444444327,-1.0000000000000633,3.167559153032554e-14,-0.9999999999998416,-3.8010709836390645e-14,-0.9999999999998036,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01554.mat,39.54944444444327,-0.9999999999998084,-9.502677459097661e-15,-1.0000000000001013,-6.335118306065108e-15,-1.0000000000000318,3.167559153032554e-15,-1.0,-2.2958230555579576e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01555.mat,39.574444444443266,-1.000000000000133,6.335118306065108e-15,-0.999999999999772,0.0,-0.9999999999998733,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01556.mat,39.599444444443265,-1.0000000000002913,-3.8010709836390645e-14,-0.9999999999999588,3.167559153032554e-15,-0.9999999999995945,3.167559153032554e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01557.mat,39.62444444444326,-1.0000000000001996,0.0,-1.0000000000002027,2.5340473224260432e-14,-0.9999999999998226,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01558.mat,39.64944444444326,-0.9999999999999494,0.0,-1.000000000000152,1.9005354918195322e-14,-0.999999999999867,-2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01559.mat,39.67444444444326,-1.0000000000000064,-3.167559153032554e-14,-1.0000000000002756,5.0680946448520864e-14,-0.9999999999999778,0.0,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01560.mat,39.69944444444326,-0.9999999999999684,-6.335118306065108e-15,-0.9999999999998099,-1.2670236612130216e-14,-1.0000000000000127,-1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01561.mat,39.72444444444326,-1.0000000000000158,2.5340473224260432e-14,-1.0000000000002407,0.0,-1.0000000000001268,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01562.mat,39.749444444443256,-0.999999999999848,0.0,-0.9999999999999747,6.335118306065108e-15,-1.0000000000002027,-2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01563.mat,39.774444444443255,-1.000000000000019,-1.9797244706453462e-14,-1.0000000000000886,-3.8010709836390645e-14,-1.0000000000001774,0.0,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01564.mat,39.79944444444325,-1.0000000000000064,-6.335118306065108e-15,-1.0000000000000506,0.0,-1.0000000000002407,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01565.mat,39.82444444444325,-0.9999999999999747,-9.502677459097661e-15,-0.999999999999962,-6.335118306065108e-15,-0.9999999999997593,-6.335118306065108e-15,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01566.mat,39.84944444444325,-0.9999999999999113,4.4345828142455754e-14,-1.0000000000000824,-1.647130759576928e-13,-0.9999999999998607,3.8010709836390645e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01567.mat,39.87444444444325,-1.0000000000000506,1.4254016188646492e-14,-1.0000000000001235,-2.5340473224260432e-14,-1.0000000000000793,-3.8010709836390645e-14,-1.0,2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01568.mat,39.89944444444325,-1.000000000000076,1.9005354918195322e-14,-1.000000000000228,-5.0680946448520864e-14,-0.9999999999998226,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01569.mat,39.924444444443246,-0.999999999999886,-2.5340473224260432e-14,-0.999999999999924,-2.5340473224260432e-14,-0.9999999999998099,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01570.mat,39.949444444443245,-1.0000000000000506,2.5340473224260432e-14,-1.0000000000001141,3.8010709836390645e-14,-0.9999999999998986,1.2670236612130216e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01571.mat,39.97444444444324,-0.9999999999999176,-1.2670236612130216e-14,-1.0000000000000697,-5.0680946448520864e-14,-0.999999999999791,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01572.mat,39.99944444444324,-1.000000000000054,1.9005354918195322e-14,-1.0000000000000633,1.0136189289704173e-13,-0.9999999999996579,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01573.mat,40.02444444444324,-1.0000000000002502,1.02945672473558e-14,-1.0000000000001774,-2.5340473224260432e-14,-1.00000000000019,1.2670236612130216e-14,-1.0,7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01574.mat,40.04944444444324,-0.9999999999999557,1.2670236612130216e-14,-1.0000000000000886,0.0,-1.00000000000019,-3.167559153032554e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01575.mat,40.07444444444324,-0.9999999999998289,3.009181195380926e-14,-1.0,0.0,-1.0,5.0680946448520864e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01576.mat,40.099444444443236,-1.0000000000000886,0.0,-0.9999999999999968,0.0,-1.0000000000000095,1.5204283934556258e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01577.mat,40.124444444443235,-0.9999999999998163,2.5340473224260432e-14,-0.9999999999996325,0.0,-1.0000000000000127,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01578.mat,40.14944444444323,-0.9999999999998226,0.0,-1.0000000000003928,5.0680946448520864e-14,-0.9999999999997973,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01579.mat,40.17444444444323,-1.0000000000000349,-6.335118306065108e-15,-1.0000000000001188,-2.5340473224260432e-14,-0.9999999999999128,7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01580.mat,40.19944444444323,-1.0000000000001394,-1.2670236612130216e-14,-0.9999999999997814,5.0680946448520864e-14,-0.9999999999999937,-5.0680946448520864e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01581.mat,40.22444444444323,-0.9999999999999968,5.0680946448520864e-14,-0.9999999999996453,5.0680946448520864e-14,-1.0000000000001774,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01582.mat,40.24944444444323,-0.9999999999998797,-3.959448941290693e-15,-1.0000000000002345,-5.0680946448520864e-14,-0.9999999999998733,1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01583.mat,40.274444444443226,-1.0000000000000269,-2.5340473224260432e-14,-0.999999999999772,-5.0680946448520864e-14,-1.0000000000001774,5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01584.mat,40.299444444443225,-1.0000000000000364,0.0,-1.0000000000001836,-5.0680946448520864e-14,-0.9999999999998131,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01585.mat,40.32444444444322,-1.0000000000000475,5.0680946448520864e-14,-1.0000000000000207,2.5340473224260432e-14,-1.0000000000001632,-1.0136189289704173e-13,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01586.mat,40.34944444444322,-0.9999999999999019,3.8010709836390645e-14,-0.9999999999996864,-1.2670236612130216e-14,-1.0000000000003453,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01587.mat,40.37444444444322,-1.0000000000000673,0.0,-1.000000000000038,-7.602141967278129e-14,-0.999999999999886,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01588.mat,40.39944444444322,-0.9999999999998764,-6.335118306065108e-14,-0.9999999999997973,-9.502677459097661e-15,-1.0000000000001141,9.502677459097661e-15,-1.0,-9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01589.mat,40.42444444444322,-1.0,-2.5340473224260432e-14,-0.9999999999999747,2.5340473224260432e-14,-1.000000000000228,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01590.mat,40.449444444443216,-1.0000000000000064,0.0,-0.9999999999999494,-5.0680946448520864e-14,-1.000000000000266,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01591.mat,40.474444444443215,-0.9999999999999462,-3.167559153032554e-15,-0.9999999999998733,0.0,-1.0000000000002978,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01592.mat,40.49944444444321,-1.0000000000000997,2.5340473224260432e-14,-0.9999999999998986,-2.5340473224260432e-14,-0.999999999999848,-1.9005354918195322e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01593.mat,40.52444444444321,-0.999999999999924,3.8010709836390645e-14,-0.9999999999997086,-5.0680946448520864e-14,-1.0000000000001394,-5.0680946448520864e-14,-1.0,-9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01594.mat,40.54944444444321,-0.9999999999998797,-2.5340473224260432e-14,-0.9999999999996959,-3.8010709836390645e-14,-1.0000000000004055,2.5340473224260432e-14,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01595.mat,40.57444444444321,-1.0000000000000886,-5.0680946448520864e-14,-1.0000000000003817,-5.0680946448520864e-14,-0.9999999999998971,-7.602141967278129e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01596.mat,40.59944444444321,-1.0,0.0,-0.9999999999997877,-1.2670236612130216e-14,-1.0000000000003595,2.5340473224260432e-14,-1.0,-8.216629883049532e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01597.mat,40.624444444443206,-0.9999999999999968,-1.9005354918195322e-14,-1.0000000000002787,-5.0680946448520864e-14,-0.9999999999997466,1.0136189289704173e-13,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01598.mat,40.649444444443205,-0.9999999999998986,3.8010709836390645e-14,-1.000000000000304,-1.0136189289704173e-13,-1.000000000000304,-5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01599.mat,40.6744444444432,-1.000000000000047,7.602141967278129e-14,-0.9999999999997593,0.0,-1.0000000000001013,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01600.mat,40.6994444444432,-0.9999999999998891,-2.5340473224260432e-14,-0.9999999999996959,-1.2670236612130216e-14,-1.000000000000133,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01601.mat,40.7244444444432,-0.9999999999999873,-2.5340473224260432e-14,-0.9999999999996199,-2.5340473224260432e-14,-1.0000000000001268,1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01602.mat,40.7494444444432,-0.9999999999999429,2.5340473224260432e-14,-0.9999999999998574,-5.0680946448520864e-14,-0.9999999999997783,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01603.mat,40.7744444444432,-1.00000000000013,2.6924252800776708e-14,-0.999999999999962,0.0,-0.9999999999997212,1.5204283934556258e-13,-1.0,3.1416526023424685e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01604.mat,40.799444444443196,-0.999999999999962,-3.8010709836390645e-14,-1.0000000000002598,-3.8010709836390645e-14,-1.0000000000003169,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01605.mat,40.824444444443195,-1.000000000000076,-3.167559153032554e-15,-1.0000000000001774,0.0,-1.0000000000002787,-1.0136189289704173e-13,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01606.mat,40.84944444444319,-1.0000000000000302,2.5340473224260432e-14,-0.9999999999998099,-1.2670236612130216e-14,-1.000000000000038,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01607.mat,40.87444444444319,-1.0000000000000444,-1.7421575341679046e-14,-0.9999999999999747,-5.701606475458597e-14,-1.00000000000019,2.5340473224260432e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01608.mat,40.89944444444319,-0.9999999999999826,-2.5340473224260432e-14,-0.9999999999997283,-5.0680946448520864e-14,-1.0000000000002027,1.0136189289704173e-13,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01609.mat,40.92444444444319,-1.0000000000000506,-1.1086457035613939e-14,-1.0000000000001013,0.0,-0.9999999999998352,1.0136189289704173e-13,-1.0,-3.624983771933617e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01610.mat,40.94944444444319,-1.000000000000095,1.2670236612130216e-14,-1.0000000000002123,2.5340473224260432e-14,-1.0000000000001235,6.335118306065108e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01611.mat,40.974444444443186,-1.0000000000000981,4.11782689894232e-14,-0.9999999999998733,-6.335118306065108e-15,-1.0000000000000253,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01612.mat,40.999444444443185,-0.999999999999905,1.7421575341679046e-14,-1.000000000000049,-2.5340473224260432e-14,-0.9999999999998954,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01613.mat,41.02444444444318,-1.0000000000000722,1.583779576516277e-15,-0.999999999999924,-7.918897882581385e-15,-1.000000000000152,-1.2670236612130216e-14,-1.0,1.8124918859668088e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01614.mat,41.04944444444318,-1.0,0.0,-1.0000000000001235,-5.701606475458597e-14,-1.0000000000001916,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01615.mat,41.07444444444318,-0.9999999999996643,2.660749688547345e-13,-1.0000000000000935,-1.9005354918195322e-14,-1.000000000000236,-7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01616.mat,41.09944444444318,-1.000000000000095,2.5340473224260432e-14,-1.0000000000000253,5.0680946448520864e-14,-1.0000000000000318,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01617.mat,41.12444444444318,-1.0000000000000444,6.335118306065108e-15,-1.000000000000092,2.5340473224260432e-14,-1.000000000000233,-2.5340473224260432e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01618.mat,41.149444444443176,-1.000000000000152,-1.2670236612130216e-14,-1.000000000000152,1.2670236612130216e-14,-1.0000000000001268,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01619.mat,41.174444444443175,-0.9999999999999113,0.0,-0.9999999999999019,0.0,-1.0000000000002107,1.2670236612130216e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01620.mat,41.19944444444317,-0.999999999999924,1.0136189289704173e-13,-0.9999999999998416,5.0680946448520864e-14,-0.999999999999905,1.5204283934556258e-13,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01621.mat,41.22444444444317,-1.0000000000001268,-1.2670236612130216e-14,-0.9999999999999684,1.2670236612130216e-14,-1.000000000000122,-6.335118306065108e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01622.mat,41.24944444444317,-0.9999999999998733,1.2670236612130216e-14,-0.9999999999998764,-6.335118306065108e-15,-1.0000000000000697,3.167559153032554e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01623.mat,41.27444444444317,-1.0000000000000682,2.8508032377292983e-14,-1.0000000000001648,-2.5340473224260432e-14,-0.9999999999998733,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01624.mat,41.29944444444317,-0.9999999999998352,0.0,-0.9999999999999429,2.5340473224260432e-14,-1.0000000000000886,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01625.mat,41.324444444443166,-0.9999999999998543,-1.2670236612130216e-14,-1.000000000000152,-2.5340473224260432e-14,-0.9999999999999747,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01626.mat,41.349444444443165,-1.0000000000000633,-1.2670236612130216e-14,-0.9999999999999366,2.5340473224260432e-14,-1.0000000000001583,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01627.mat,41.374444444443164,-1.0000000000000744,-3.8010709836390645e-14,-0.9999999999996896,0.0,-0.9999999999996643,-7.602141967278129e-14,-1.0,5.316642865502639e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01628.mat,41.39944444444316,-0.999999999999886,0.0,-0.999999999999981,0.0,-1.0000000000002534,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01629.mat,41.42444444444316,-0.9999999999998764,-9.502677459097661e-15,-0.9999999999997624,2.5340473224260432e-14,-0.9999999999998274,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01630.mat,41.44944444444316,-0.9999999999999303,-2.5340473224260432e-14,-1.0000000000000253,1.2670236612130216e-14,-1.0000000000001013,5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01631.mat,41.47444444444316,-1.0000000000000633,-2.5340473224260432e-14,-1.0000000000000253,-6.335118306065108e-15,-1.0000000000000697,-3.167559153032554e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01632.mat,41.49944444444316,-1.0000000000000444,-1.2670236612130216e-14,-0.9999999999999494,-1.2670236612130216e-14,-0.9999999999996959,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01633.mat,41.524444444443155,-1.0000000000000173,1.2670236612130216e-14,-0.9999999999998733,5.0680946448520864e-14,-0.9999999999998226,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01634.mat,41.549444444443154,-0.9999999999999747,-6.335118306065108e-15,-1.0000000000001774,-1.9005354918195322e-14,-0.9999999999999494,2.5340473224260432e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01635.mat,41.57444444444315,-1.0000000000000318,-2.5340473224260432e-14,-0.9999999999999272,5.0680946448520864e-14,-1.0000000000000173,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01636.mat,41.59944444444315,-1.000000000000057,0.0,-1.0000000000000506,6.810252179019991e-14,-1.0000000000001141,6.335118306065108e-15,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01637.mat,41.62444444444315,-1.0000000000000602,3.167559153032554e-14,-1.000000000000076,-9.502677459097661e-15,-0.9999999999999366,9.502677459097661e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01638.mat,41.64944444444315,-1.000000000000133,6.335118306065108e-15,-0.9999999999996453,6.335118306065108e-14,-1.000000000000076,-1.2670236612130216e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01639.mat,41.67444444444315,-0.9999999999999494,-2.5340473224260432e-14,-0.999999999999848,0.0,-1.0,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01640.mat,41.699444444443145,-1.0000000000001013,2.5340473224260432e-14,-0.9999999999999366,2.5340473224260432e-14,-1.0000000000001648,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01641.mat,41.724444444443144,-1.0000000000000318,-3.8010709836390645e-14,-1.000000000000187,-3.8010709836390645e-14,-0.9999999999998797,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01642.mat,41.74944444444314,-1.0,-5.0680946448520864e-14,-1.000000000000412,-5.0680946448520864e-14,-1.0000000000000506,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01643.mat,41.77444444444314,-1.000000000000187,2.5340473224260432e-14,-0.999999999999924,-1.0136189289704173e-13,-0.999999999999867,1.5204283934556258e-13,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01644.mat,41.79944444444314,-1.0,-5.0680946448520864e-14,-1.0000000000002154,1.2670236612130216e-14,-1.0000000000001394,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01645.mat,41.82444444444314,-0.9999999999998804,-5.0680946448520864e-14,-1.0000000000000506,2.2172914071227877e-14,-1.000000000000152,-9.502677459097661e-15,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01646.mat,41.84944444444314,-0.9999999999999429,-5.0680946448520864e-14,-0.9999999999999494,0.0,-1.000000000000152,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01647.mat,41.874444444443135,-0.9999999999999176,2.5340473224260432e-14,-0.9999999999997086,2.5340473224260432e-14,-1.0000000000001648,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01648.mat,41.899444444443134,-1.0000000000000269,1.2670236612130216e-14,-0.9999999999999113,-2.5340473224260432e-14,-1.0000000000000886,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01649.mat,41.92444444444313,-1.0000000000000824,0.0,-0.9999999999999778,2.5340473224260432e-14,-1.0000000000001616,-5.0680946448520864e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01650.mat,41.94944444444313,-1.0000000000000349,-1.9005354918195322e-14,-0.9999999999996388,-6.335118306065108e-14,-1.0000000000002407,6.335118306065108e-14,-1.0,1.2083279239778725e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01651.mat,41.97444444444313,-0.9999999999999611,-3.8010709836390645e-14,-0.999999999999962,5.0680946448520864e-14,-1.000000000000266,5.0680946448520864e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01652.mat,41.99944444444313,-1.0000000000001077,3.8010709836390645e-14,-1.000000000000266,-5.0680946448520864e-14,-1.0000000000001774,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01653.mat,42.02444444444313,-1.000000000000076,1.2670236612130216e-14,-1.0000000000000207,-2.5340473224260432e-14,-1.0000000000002842,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01654.mat,42.049444444443125,-1.0000000000000824,1.2670236612130216e-14,-0.9999999999998226,5.0680946448520864e-14,-1.0000000000001648,7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01655.mat,42.074444444443124,-1.0000000000000253,-2.5340473224260432e-14,-0.9999999999998986,0.0,-0.9999999999998352,2.5340473224260432e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01656.mat,42.09944444444312,-0.9999999999999841,7.127008094323246e-15,-1.0000000000001077,-1.9005354918195322e-14,-0.9999999999998099,1.583779576516277e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01657.mat,42.12444444444312,-1.000000000000038,-2.5340473224260432e-14,-0.9999999999999366,-3.167559153032554e-15,-0.9999999999998986,-1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01658.mat,42.14944444444312,-1.000000000000095,1.2670236612130216e-14,-1.000000000000152,-1.0136189289704173e-13,-1.0000000000002471,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01659.mat,42.17444444444312,-1.000000000000038,-3.167559153032554e-14,-1.0000000000000886,-1.2670236612130216e-14,-0.9999999999999873,0.0,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01660.mat,42.19944444444312,-0.999999999999886,0.0,-0.9999999999997767,-3.167559153032554e-14,-1.0000000000000016,-3.8010709836390645e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01661.mat,42.224444444443115,-1.0000000000000633,-1.2670236612130216e-14,-1.0000000000002154,-3.484315068335809e-14,-0.9999999999997973,0.0,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01662.mat,42.249444444443114,-1.0000000000000824,-3.8010709836390645e-14,-1.0000000000000506,-2.5340473224260432e-14,-0.9999999999996453,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01663.mat,42.27444444444311,-1.0000000000002502,0.0,-1.000000000000263,-2.5340473224260432e-14,-0.999999999999791,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01664.mat,42.29944444444311,-1.0,-1.2670236612130216e-14,-1.0000000000000633,1.2670236612130216e-14,-0.999999999999886,1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01665.mat,42.32444444444311,-1.0000000000000506,-2.5340473224260432e-14,-0.9999999999998226,-1.2670236612130216e-14,-0.9999999999996833,-1.2670236612130216e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01666.mat,42.34944444444311,-1.0000000000001203,3.8010709836390645e-14,-0.9999999999998448,5.0680946448520864e-14,-0.9999999999997672,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01667.mat,42.37444444444311,-1.0000000000000586,0.0,-0.9999999999998352,1.2670236612130216e-14,-1.0000000000001394,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01668.mat,42.399444444443105,-1.0,-1.2670236612130216e-14,-1.0000000000001077,-5.0680946448520864e-14,-0.999999999999794,-5.0680946448520864e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01669.mat,42.424444444443104,-0.999999999999973,2.5340473224260432e-14,-1.000000000000057,2.2172914071227877e-14,-0.9999999999997276,9.502677459097661e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01670.mat,42.4494444444431,-0.999999999999962,0.0,-0.9999999999999082,1.2670236612130216e-14,-1.000000000000228,-5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01671.mat,42.4744444444431,-1.0000000000000127,-2.5340473224260432e-14,-1.0,-2.5340473224260432e-14,-1.0000000000003548,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01672.mat,42.4994444444431,-0.9999999999999366,-3.8010709836390645e-14,-0.9999999999999747,1.2670236612130216e-14,-1.0000000000001141,1.2670236612130216e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01673.mat,42.5244444444431,-0.9999999999998986,-1.2670236612130216e-14,-1.0000000000000253,-1.0136189289704173e-13,-1.0000000000001013,7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01674.mat,42.5494444444431,-1.0000000000000666,7.127008094323246e-15,-1.0000000000004055,1.2670236612130216e-14,-0.9999999999999557,-3.8010709836390645e-14,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01675.mat,42.574444444443095,-0.9999999999999002,1.583779576516277e-14,-1.0000000000003169,-1.2670236612130216e-14,-1.0000000000000633,2.5340473224260432e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01676.mat,42.599444444443094,-0.9999999999999588,3.8010709836390645e-14,-1.0000000000001679,-6.335118306065108e-15,-0.9999999999998385,1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01677.mat,42.62444444444309,-1.0000000000000577,1.2670236612130216e-14,-0.9999999999997656,-1.9005354918195322e-14,-0.9999999999997212,3.167559153032554e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01678.mat,42.64944444444309,-1.0000000000000064,-1.9005354918195322e-14,-0.9999999999998733,1.9005354918195322e-14,-0.9999999999998099,-6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01679.mat,42.67444444444309,-0.9999999999999303,-1.2670236612130216e-14,-0.9999999999997212,-5.0680946448520864e-14,-0.9999999999999494,1.0136189289704173e-13,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01680.mat,42.69944444444309,-1.0000000000000506,-1.02945672473558e-14,-0.9999999999998289,-1.2670236612130216e-14,-0.9999999999999494,7.602141967278129e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01681.mat,42.72444444444309,-1.0000000000000095,-5.0680946448520864e-14,-0.9999999999997783,-3.8010709836390645e-14,-0.9999999999999747,3.642693025987437e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01682.mat,42.749444444443085,-0.9999999999999429,-5.5432285178069694e-14,-0.999999999999867,0.0,-0.9999999999996643,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01683.mat,42.774444444443084,-1.0000000000001203,1.2670236612130216e-14,-0.9999999999999684,0.0,-1.0000000000004245,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01684.mat,42.79944444444308,-0.9999999999998733,-1.583779576516277e-15,-0.9999999999998226,0.0,-1.0000000000001774,-3.8010709836390645e-14,-1.0,2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01685.mat,42.82444444444308,-1.0000000000000815,-2.5340473224260432e-14,-0.9999999999997973,2.5340473224260432e-14,-1.000000000000076,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01686.mat,42.84944444444308,-1.0000000000001457,-1.2670236612130216e-14,-0.9999999999997973,-1.2670236612130216e-14,-0.9999999999997086,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01687.mat,42.87444444444308,-0.999999999999886,-7.602141967278129e-14,-1.0,-7.602141967278129e-14,-1.0000000000001774,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01688.mat,42.89944444444308,-1.0000000000000253,2.5340473224260432e-14,-0.9999999999998733,-2.5340473224260432e-14,-1.0000000000002345,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01689.mat,42.924444444443075,-1.000000000000038,-1.2670236612130216e-14,-1.0000000000002154,-2.5340473224260432e-14,-0.9999999999998036,-2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01690.mat,42.949444444443074,-1.0000000000001583,-1.2670236612130216e-14,-1.000000000000152,2.5340473224260432e-14,-0.9999999999998923,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01691.mat,42.97444444444307,-0.9999999999999937,-1.2670236612130216e-14,-0.9999999999996991,-5.0680946448520864e-14,-1.000000000000138,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01692.mat,42.99944444444307,-1.0000000000000824,2.5340473224260432e-14,-0.9999999999999303,0.0,-0.9999999999996453,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01693.mat,43.02444444444307,-0.9999999999999747,1.2670236612130216e-14,-1.0000000000000506,7.602141967278129e-14,-1.000000000000285,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01694.mat,43.04944444444307,-1.0000000000001394,-1.2670236612130216e-14,-0.9999999999998607,-5.0680946448520864e-14,-1.0000000000003357,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01695.mat,43.07444444444307,-0.9999999999999778,2.5340473224260432e-14,-0.9999999999997466,5.0680946448520864e-14,-0.999999999999924,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01696.mat,43.099444444443066,-0.9999999999999429,3.8010709836390645e-14,-1.0000000000001679,-5.0680946448520864e-14,-0.9999999999997055,-2.0272378579408345e-13,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01697.mat,43.124444444443064,-0.9999999999999588,-6.335118306065108e-15,-0.999999999999962,-2.5340473224260432e-14,-1.0000000000002913,-3.8010709836390645e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01698.mat,43.14944444444306,-0.9999999999999272,1.9005354918195322e-14,-1.0000000000000127,0.0,-1.0000000000003295,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01699.mat,43.17444444444306,-0.999999999999848,1.2670236612130216e-14,-1.0000000000002027,2.5340473224260432e-14,-1.0000000000002913,2.5340473224260432e-14,-1.0,6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01700.mat,43.19944444444306,-0.9999999999998891,-5.0680946448520864e-14,-1.0000000000001077,-5.0680946448520864e-14,-0.999999999999867,7.602141967278129e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01701.mat,43.22444444444306,-0.999999999999924,6.335118306065108e-15,-1.0000000000000886,-2.5340473224260432e-14,-0.9999999999998099,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01702.mat,43.24944444444306,-1.0000000000001141,0.0,-0.9999999999996737,0.0,-1.0000000000001268,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01703.mat,43.274444444443056,-0.9999999999999651,5.0680946448520864e-14,-1.0000000000001836,0.0,-0.999999999999981,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01704.mat,43.299444444443054,-1.0000000000001046,-3.8010709836390645e-14,-0.9999999999997339,2.5340473224260432e-14,-1.0000000000001648,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01705.mat,43.32444444444305,-1.0000000000000127,5.0680946448520864e-14,-0.9999999999998733,5.0680946448520864e-14,-0.999999999999962,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01706.mat,43.34944444444305,-1.0000000000000284,0.0,-0.9999999999999494,0.0,-1.000000000000076,5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01707.mat,43.37444444444305,-1.000000000000003,3.8010709836390645e-14,-1.000000000000198,-2.5340473224260432e-14,-1.0000000000002471,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01708.mat,43.39944444444305,-1.000000000000003,-3.8010709836390645e-14,-1.0000000000000522,-5.0680946448520864e-14,-1.0000000000001648,0.0,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01709.mat,43.42444444444305,-0.9999999999999113,1.2670236612130216e-14,-1.0000000000000602,-2.5340473224260432e-14,-0.9999999999998099,-1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01710.mat,43.449444444443046,-0.9999999999998289,-1.583779576516277e-14,-1.0000000000000666,3.8010709836390645e-14,-1.0000000000000333,6.335118306065108e-14,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01711.mat,43.474444444443044,-0.9999999999999778,0.0,-0.9999999999998099,4.4345828142455754e-14,-0.9999999999999747,3.8010709836390645e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01712.mat,43.49944444444304,-0.9999999999997973,2.5340473224260432e-14,-1.0000000000001963,0.0,-0.9999999999998226,-7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01713.mat,43.52444444444304,-1.0000000000000253,5.0680946448520864e-14,-0.9999999999997973,-2.5340473224260432e-14,-0.999999999999924,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01714.mat,43.54944444444304,-1.0000000000000318,-6.335118306065108e-15,-0.9999999999998986,-2.5340473224260432e-14,-1.0000000000003169,7.602141967278129e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01715.mat,43.57444444444304,-0.9999999999999366,-1.4254016188646492e-14,-1.000000000000152,0.0,-0.9999999999997212,3.3259371106841814e-14,-1.0,-8.458295467845107e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01716.mat,43.59944444444304,-0.9999999999998448,-2.2172914071227877e-14,-0.99999999999984,0.0,-0.9999999999996468,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01717.mat,43.624444444443036,-0.9999999999999161,-1.2670236612130216e-14,-1.0000000000000127,1.2670236612130216e-14,-1.000000000000266,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01718.mat,43.649444444443034,-1.0000000000000648,1.2670236612130216e-14,-0.9999999999998986,1.2670236612130216e-14,-0.9999999999998163,6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01719.mat,43.67444444444303,-0.9999999999998733,-5.0680946448520864e-14,-0.9999999999996706,0.0,-0.9999999999997593,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01720.mat,43.69944444444303,-1.0000000000000886,-2.5340473224260432e-14,-1.0000000000001963,2.5340473224260432e-14,-0.9999999999999494,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01721.mat,43.72444444444303,-1.0000000000000127,-2.2172914071227877e-14,-1.0000000000001648,-2.5340473224260432e-14,-0.9999999999996959,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01722.mat,43.74944444444303,-1.0000000000002471,1.583779576516277e-14,-1.0000000000000253,-1.2670236612130216e-14,-0.9999999999996959,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01723.mat,43.77444444444303,-0.9999999999998306,1.2670236612130216e-14,-1.0000000000000158,-5.0680946448520864e-14,-1.0000000000000284,2.5340473224260432e-14,-1.0,-7.491633128662809e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01724.mat,43.799444444443026,-1.0000000000002027,-2.5340473224260432e-14,-0.9999999999999557,1.0136189289704173e-13,-0.9999999999999747,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01725.mat,43.824444444443024,-1.0000000000001077,9.502677459097661e-15,-1.0000000000001203,2.5340473224260432e-14,-0.9999999999998828,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01726.mat,43.84944444444302,-0.9999999999999462,9.502677459097661e-15,-1.0000000000002787,1.2670236612130216e-14,-1.0,1.2670236612130216e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01727.mat,43.87444444444302,-0.9999999999998226,1.2670236612130216e-14,-0.999999999999981,3.8010709836390645e-14,-1.0000000000000633,6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01728.mat,43.89944444444302,-1.0000000000000855,-5.0680946448520864e-14,-0.999999999999924,1.2670236612130216e-14,-0.9999999999999747,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01729.mat,43.92444444444302,-1.0000000000001108,2.5340473224260432e-14,-1.0000000000000253,1.5204283934556258e-13,-1.0000000000000253,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01730.mat,43.94944444444302,-1.0000000000001394,-1.2670236612130216e-14,-1.0000000000000127,5.0680946448520864e-14,-0.9999999999999937,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01731.mat,43.974444444443016,-1.0000000000000981,0.0,-1.0000000000001013,2.5340473224260432e-14,-0.9999999999997973,5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01732.mat,43.999444444443014,-1.000000000000076,0.0,-1.0000000000001394,-1.9005354918195322e-14,-0.9999999999999113,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01733.mat,44.02444444444301,-1.0000000000000102,-2.5340473224260432e-14,-0.9999999999996516,1.9005354918195322e-14,-1.0000000000002092,3.167559153032554e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01734.mat,44.04944444444301,-0.9999999999999651,-6.335118306065108e-15,-1.0000000000003422,-2.5340473224260432e-14,-0.9999999999999684,-1.0136189289704173e-13,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01735.mat,44.07444444444301,-0.9999999999999303,5.0680946448520864e-14,-1.0000000000003422,1.5204283934556258e-13,-0.9999999999999366,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01736.mat,44.09944444444301,-1.0000000000001457,-2.5340473224260432e-14,-0.9999999999998036,2.5340473224260432e-14,-1.0000000000000633,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01737.mat,44.12444444444301,-0.9999999999998543,1.2670236612130216e-14,-0.999999999999772,-5.0680946448520864e-14,-0.9999999999997212,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01738.mat,44.149444444443006,-0.999999999999886,0.0,-1.0000000000000253,2.5340473224260432e-14,-1.0000000000000633,-2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01739.mat,44.174444444443004,-0.9999999999999494,-1.2670236612130216e-14,-0.9999999999999429,0.0,-1.0000000000002027,-1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01740.mat,44.199444444443,-0.9999999999998733,2.5340473224260432e-14,-1.000000000000041,-2.5340473224260432e-14,-1.0000000000000127,0.0,-1.0,1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01741.mat,44.224444444443,-1.000000000000038,2.5340473224260432e-14,-0.9999999999996706,-3.8010709836390645e-14,-0.9999999999997466,-2.5340473224260432e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01742.mat,44.249444444443,-0.9999999999999272,9.502677459097661e-15,-0.9999999999998638,6.335118306065108e-15,-1.0000000000000824,-2.5340473224260432e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01743.mat,44.274444444443,-1.0000000000001774,0.0,-0.9999999999998986,0.0,-1.000000000000228,-1.0136189289704173e-13,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01744.mat,44.299444444443,-1.0000000000001013,-2.5340473224260432e-14,-1.000000000000076,-2.5340473224260432e-14,-0.9999999999999747,-7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01745.mat,44.324444444442996,-0.999999999999924,-2.8508032377292983e-14,-0.9999999999999113,0.0,-1.0000000000001013,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01746.mat,44.349444444442994,-1.0000000000000253,0.0,-1.0,0.0,-1.0000000000001774,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01747.mat,44.37444444444299,-0.9999999999999145,0.0,-0.9999999999998986,2.5340473224260432e-14,-1.0000000000002154,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01748.mat,44.39944444444299,-1.0000000000000253,1.2670236612130216e-14,-0.9999999999998163,0.0,-1.0000000000001648,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01749.mat,44.42444444444299,-1.0000000000000997,3.167559153032554e-15,-1.0000000000000253,0.0,-0.9999999999996959,0.0,-1.0,3.6249837719336176e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01750.mat,44.44944444444299,-1.0000000000000633,-2.5340473224260432e-14,-1.0000000000000444,-1.0136189289704173e-13,-1.0000000000001648,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01751.mat,44.47444444444299,-0.9999999999999113,2.5340473224260432e-14,-0.9999999999998574,-2.5340473224260432e-14,-1.0000000000002027,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01752.mat,44.499444444442986,-1.000000000000152,-2.5340473224260432e-14,-0.9999999999999429,-9.502677459097661e-15,-0.9999999999999429,3.167559153032554e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01753.mat,44.524444444442985,-0.9999999999998099,1.2670236612130216e-14,-0.9999999999997149,-1.9005354918195322e-14,-1.0000000000000253,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01754.mat,44.54944444444298,-0.9999999999999873,6.335118306065108e-15,-0.9999999999999113,-5.0680946448520864e-14,-0.9999999999999113,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01755.mat,44.57444444444298,-1.0000000000001648,2.5340473224260432e-14,-0.9999999999996706,2.5340473224260432e-14,-1.000000000000095,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01756.mat,44.59944444444298,-1.0000000000001774,0.0,-0.9999999999997022,-4.4345828142455754e-14,-1.0000000000001394,1.583779576516277e-14,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01757.mat,44.62444444444298,-0.9999999999999477,0.0,-1.0000000000002407,9.502677459097661e-15,-1.0000000000000318,-1.9005354918195322e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01758.mat,44.64944444444298,-1.0000000000001141,-1.2670236612130216e-14,-1.0000000000001141,1.2670236612130216e-14,-1.0000000000002027,-6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01759.mat,44.674444444442976,-0.999999999999924,4.4345828142455754e-14,-0.9999999999998099,-5.0680946448520864e-14,-0.999999999999886,-5.0680946448520864e-14,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01760.mat,44.699444444442975,-0.9999999999999937,-5.0680946448520864e-14,-0.999999999999962,-7.602141967278129e-14,-1.0000000000003169,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01761.mat,44.72444444444297,-1.0000000000001268,2.8508032377292983e-14,-0.9999999999997086,0.0,-1.0,-2.5340473224260432e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01762.mat,44.74944444444297,-1.0000000000000475,-7.602141967278129e-14,-1.0000000000001306,-5.0680946448520864e-14,-0.999999999999905,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01763.mat,44.77444444444297,-0.9999999999999588,-1.583779576516277e-15,-1.0000000000003706,1.2670236612130216e-14,-0.9999999999999778,-5.0680946448520864e-14,-1.0,-6.041639619889362e-21
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01764.mat,44.79944444444297,-1.0,-1.2670236612130216e-14,-1.0000000000000207,7.602141967278129e-14,-0.9999999999998527,-5.0680946448520864e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01765.mat,44.82444444444297,-0.9999999999999366,2.5340473224260432e-14,-0.9999999999997339,-1.9005354918195322e-14,-0.999999999999886,-1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01766.mat,44.849444444442966,-0.9999999999999366,3.8010709836390645e-14,-1.0000000000001203,1.9005354918195322e-14,-0.9999999999997339,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01767.mat,44.874444444442965,-1.0000000000000158,1.2670236612130216e-14,-0.9999999999999366,-3.0408567869112516e-13,-1.0,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01768.mat,44.89944444444296,-0.999999999999962,2.05891344947116e-14,-0.999999999999886,-1.0136189289704173e-13,-0.9999999999996959,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01769.mat,44.92444444444296,-0.9999999999998448,5.0680946448520864e-14,-1.0000000000000253,1.2670236612130216e-14,-1.0000000000000633,1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01770.mat,44.94944444444296,-0.9999999999999176,3.167559153032554e-15,-0.9999999999998764,-1.9005354918195322e-14,-1.0000000000001172,6.335118306065108e-15,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01771.mat,44.97444444444296,-0.9999999999999366,3.167559153032554e-15,-0.9999999999997656,-3.167559153032554e-15,-1.0000000000000395,-2.8508032377292983e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01772.mat,44.99944444444296,-1.000000000000049,2.5340473224260432e-14,-0.9999999999998923,0.0,-0.9999999999997656,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01773.mat,45.024444444442956,-1.0,-1.2670236612130216e-14,-1.0000000000000506,-6.335118306065108e-15,-0.999999999999962,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01774.mat,45.049444444442955,-1.0000000000001013,1.2670236612130216e-14,-1.0000000000002265,-2.2172914071227877e-14,-0.9999999999999968,-1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01775.mat,45.07444444444295,-1.0000000000000284,2.5340473224260432e-14,-0.9999999999997371,0.0,-1.0000000000001235,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01776.mat,45.09944444444295,-1.0000000000000941,1.2670236612130216e-14,-0.9999999999997466,3.8010709836390645e-14,-1.0000000000000633,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01777.mat,45.12444444444295,-1.000000000000057,6.335118306065108e-15,-1.0000000000001013,-2.5340473224260432e-14,-1.0,5.0680946448520864e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01778.mat,45.14944444444295,-0.9999999999998622,1.7421575341679046e-14,-0.9999999999999176,-2.5340473224260432e-14,-1.000000000000019,-1.2670236612130216e-14,-1.0,-7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01779.mat,45.17444444444295,-1.000000000000038,0.0,-1.000000000000057,-5.0680946448520864e-14,-0.9999999999998099,-1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01780.mat,45.199444444442946,-0.9999999999998923,0.0,-1.0000000000000697,0.0,-0.9999999999998986,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01781.mat,45.224444444442945,-1.0000000000000064,1.9005354918195322e-14,-1.0000000000002123,6.335118306065108e-15,-0.9999999999997656,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01782.mat,45.24944444444294,-0.9999999999999494,3.8010709836390645e-14,-1.0000000000000095,2.5340473224260432e-14,-1.0000000000001361,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01783.mat,45.27444444444294,-0.9999999999998986,1.2670236612130216e-14,-0.999999999999867,-5.0680946448520864e-14,-1.0000000000001077,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01784.mat,45.29944444444294,-1.0000000000000064,-3.167559153032554e-15,-1.0000000000000633,-7.602141967278129e-14,-1.0000000000000127,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01785.mat,45.32444444444294,-1.000000000000091,2.5340473224260432e-14,-0.999999999999772,0.0,-1.0000000000000506,1.2670236612130216e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01786.mat,45.34944444444294,-1.0000000000001268,-3.8010709836390645e-14,-1.000000000000092,0.0,-1.0000000000000682,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01787.mat,45.374444444442936,-0.9999999999998923,1.583779576516277e-14,-1.0000000000001235,7.602141967278129e-14,-0.999999999999905,1.7738331256982302e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01788.mat,45.399444444442935,-1.0000000000000253,6.335118306065108e-15,-1.0000000000001774,-7.602141967278129e-14,-1.0000000000002154,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01789.mat,45.42444444444293,-1.0000000000001268,3.8010709836390645e-14,-0.9999999999997687,1.2670236612130216e-14,-1.0000000000000713,-2.8508032377292983e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01790.mat,45.44944444444293,-0.9999999999999747,0.0,-1.000000000000266,1.2670236612130216e-14,-0.999999999999962,3.8010709836390645e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01791.mat,45.47444444444293,-0.9999999999999494,-2.5340473224260432e-14,-1.0000000000001013,-5.0680946448520864e-14,-0.999999999999962,7.602141967278129e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01792.mat,45.49944444444293,-0.9999999999999366,-1.2670236612130216e-14,-0.999999999999848,-3.167559153032554e-14,-0.9999999999997086,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01793.mat,45.52444444444293,-1.0000000000002154,2.613236301251857e-14,-1.0000000000001394,2.5340473224260432e-14,-1.0000000000000824,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01794.mat,45.549444444442926,-0.9999999999999494,-1.2670236612130216e-14,-1.0000000000000127,2.5340473224260432e-14,-0.9999999999996833,-3.167559153032554e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01795.mat,45.574444444442925,-1.0,-1.2670236612130216e-14,-0.999999999999848,1.0136189289704173e-13,-1.0,-1.0136189289704173e-13,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01796.mat,45.59944444444292,-1.0000000000000127,0.0,-1.0,-5.0680946448520864e-14,-1.0000000000002027,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01797.mat,45.62444444444292,-1.0000000000000253,3.8010709836390645e-14,-0.9999999999998797,-2.5340473224260432e-14,-1.0000000000001203,5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01798.mat,45.64944444444292,-1.000000000000095,-2.8508032377292983e-14,-0.9999999999998543,-3.8010709836390645e-14,-1.0000000000001141,0.0,-1.0,1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01799.mat,45.67444444444292,-0.9999999999999208,2.5340473224260432e-14,-0.999999999999772,1.2670236612130216e-14,-0.999999999999924,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01800.mat,45.69944444444292,-1.000000000000038,-1.9005354918195322e-14,-1.0000000000002218,-3.167559153032554e-15,-0.9999999999997371,-5.701606475458597e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01801.mat,45.724444444442916,-0.9999999999999949,0.0,-0.999999999999981,0.0,-0.999999999999962,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01802.mat,45.749444444442915,-1.0000000000000349,2.5340473224260432e-14,-1.0000000000000064,5.0680946448520864e-14,-0.9999999999998701,5.0680946448520864e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01803.mat,45.77444444444291,-1.000000000000057,-2.5340473224260432e-14,-1.000000000000133,0.0,-1.0000000000000095,-3.8010709836390645e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01804.mat,45.79944444444291,-0.999999999999791,7.602141967278129e-14,-0.999999999999962,0.0,-1.000000000000057,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01805.mat,45.82444444444291,-0.9999999999999224,2.5340473224260432e-14,-1.0000000000000633,-5.0680946448520864e-14,-1.000000000000171,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01806.mat,45.84944444444291,-0.9999999999998099,-1.2670236612130216e-14,-0.9999999999999588,-5.0680946448520864e-14,-0.9999999999996833,1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01807.mat,45.87444444444291,-0.999999999999924,-2.5340473224260432e-14,-0.9999999999998163,-6.335118306065108e-14,-0.9999999999996262,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01808.mat,45.899444444442906,-0.9999999999999968,0.0,-0.9999999999999873,2.5340473224260432e-14,-0.999999999999772,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01809.mat,45.924444444442905,-0.999999999999867,-2.5340473224260432e-14,-0.9999999999998607,5.0680946448520864e-14,-1.0000000000000697,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01810.mat,45.9494444444429,-1.000000000000076,1.7738331256982302e-13,-1.0000000000003169,2.5340473224260432e-14,-1.0000000000000253,7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01811.mat,45.9744444444429,-0.9999999999998068,-1.2670236612130216e-14,-1.0000000000000127,1.0136189289704173e-13,-1.0000000000000127,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01812.mat,45.9994444444429,-0.9999999999999366,-2.5340473224260432e-14,-0.9999999999998828,-2.5340473224260432e-14,-0.9999999999999873,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01813.mat,46.0244444444429,-0.9999999999999937,-6.335118306065108e-15,-1.000000000000228,1.9005354918195325e-13,-1.000000000000038,-1.2670236612130216e-14,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01814.mat,46.0494444444429,-1.0000000000001046,-5.0680946448520864e-14,-1.0000000000001648,-9.502677459097661e-15,-1.0000000000000127,9.502677459097661e-15,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01815.mat,46.074444444442896,-1.000000000000057,-3.167559153032554e-14,-1.000000000000304,-5.0680946448520864e-14,-0.9999999999998385,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01816.mat,46.099444444442895,-1.0000000000000475,-1.9005354918195322e-14,-0.9999999999999398,5.0680946448520864e-14,-1.0000000000002913,0.0,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01817.mat,46.124444444442894,-1.0000000000000506,1.2670236612130216e-14,-0.999999999999753,1.583779576516277e-14,-1.000000000000076,-1.9005354918195322e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01818.mat,46.14944444444289,-1.0000000000000158,-7.602141967278129e-14,-0.9999999999999494,0.0,-1.0000000000000253,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01819.mat,46.17444444444289,-0.9999999999999858,-1.2670236612130216e-14,-0.9999999999999366,6.335118306065108e-14,-1.0000000000001963,2.5340473224260432e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01820.mat,46.19944444444289,-1.0000000000000506,1.2670236612130216e-14,-0.9999999999999747,1.0136189289704173e-13,-1.00000000000019,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01821.mat,46.22444444444289,-0.9999999999999366,-2.5340473224260432e-14,-0.9999999999997593,-2.5340473224260432e-14,-1.0000000000001013,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01822.mat,46.24944444444289,-1.000000000000019,-5.0680946448520864e-14,-0.9999999999997339,-5.0680946448520864e-14,-0.9999999999999366,1.5204283934556258e-13,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01823.mat,46.274444444442885,-1.0000000000000253,0.0,-0.9999999999999366,0.0,-1.0000000000001457,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01824.mat,46.299444444442884,-0.9999999999999525,1.2670236612130216e-14,-0.9999999999999366,-1.2670236612130216e-14,-0.9999999999998733,-3.8010709836390645e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01825.mat,46.32444444444288,-1.0000000000001141,3.484315068335809e-14,-0.9999999999999841,-3.167559153032554e-14,-1.0000000000002978,3.167559153032554e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01826.mat,46.34944444444288,-1.0000000000000009,1.9005354918195322e-14,-0.9999999999998923,2.5340473224260432e-14,-1.0000000000001141,-1.2670236612130216e-14,-1.0,7.249967543867234e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01827.mat,46.37444444444288,-1.000000000000038,6.335118306065108e-15,-1.0000000000002502,6.335118306065108e-15,-0.999999999999905,6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01828.mat,46.39944444444288,-1.0000000000001583,-1.2670236612130216e-14,-0.9999999999998321,-5.0680946448520864e-14,-0.9999999999999113,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01829.mat,46.42444444444288,-1.0000000000001346,-9.502677459097661e-15,-1.0000000000000506,-2.4548583436002292e-14,-0.9999999999997086,-2.2172914071227877e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01830.mat,46.449444444442875,-0.9999999999999398,-1.9005354918195322e-14,-0.999999999999905,5.0680946448520864e-14,-0.9999999999999699,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01831.mat,46.474444444442874,-1.0,1.2670236612130216e-14,-1.0000000000001203,0.0,-1.0000000000000475,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01832.mat,46.49944444444287,-0.9999999999998797,1.1086457035613939e-14,-0.999999999999962,-3.8010709836390645e-14,-0.999999999999962,0.0,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01833.mat,46.52444444444287,-1.0000000000000064,0.0,-1.0000000000000633,2.5340473224260432e-14,-0.999999999999886,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01834.mat,46.54944444444287,-0.999999999999962,-1.2670236612130216e-14,-1.000000000000076,5.0680946448520864e-14,-0.9999999999998733,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01835.mat,46.57444444444287,-0.9999999999999905,2.5340473224260432e-14,-1.000000000000358,-1.2670236612130216e-14,-1.0000000000003484,-2.2172914071227877e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01836.mat,46.59944444444287,-0.9999999999999873,1.1086457035613939e-14,-0.9999999999998797,-5.0680946448520864e-14,-0.999999999999867,-2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01837.mat,46.624444444442865,-1.0000000000001394,3.167559153032554e-14,-1.0000000000000064,5.0680946448520864e-14,-1.0000000000000284,-5.0680946448520864e-14,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01838.mat,46.649444444442864,-1.0000000000001013,-1.9005354918195322e-14,-0.999999999999848,1.2670236612130216e-14,-1.0000000000000697,1.583779576516277e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01839.mat,46.67444444444286,-1.000000000000076,-1.4254016188646492e-14,-1.0000000000003295,1.2670236612130216e-14,-0.9999999999997212,-2.5340473224260432e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01840.mat,46.69944444444286,-0.9999999999998036,-1.2670236612130216e-14,-0.999999999999924,0.0,-1.0000000000002534,1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01841.mat,46.72444444444286,-0.999999999999905,-5.0680946448520864e-14,-0.9999999999996706,0.0,-1.0000000000002407,0.0,-1.0,-1.933324678364596e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01842.mat,46.74944444444286,-0.9999999999999762,-3.8010709836390645e-14,-0.9999999999999841,-3.8010709836390645e-14,-1.0000000000000318,-6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01843.mat,46.77444444444286,-0.9999999999999905,6.335118306065108e-14,-1.0000000000002027,0.0,-0.999999999999867,-3.8010709836390645e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01844.mat,46.799444444442855,-0.9999999999999272,-1.9005354918195322e-14,-0.9999999999997086,0.0,-1.0000000000001805,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01845.mat,46.824444444442854,-0.9999999999999429,2.5340473224260432e-14,-1.0000000000000506,5.0680946448520864e-14,-0.9999999999997593,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01846.mat,46.84944444444285,-1.0000000000000777,-6.335118306065108e-15,-1.0000000000002345,1.2670236612130216e-14,-0.9999999999998099,1.2670236612130216e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01847.mat,46.87444444444285,-1.0000000000000064,1.2670236612130216e-14,-1.0000000000002027,1.9005354918195322e-14,-1.0000000000000506,4.4345828142455754e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01848.mat,46.89944444444285,-0.9999999999998701,-3.167559153032554e-14,-0.9999999999999937,1.9005354918195322e-14,-1.0000000000001963,-2.2172914071227877e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01849.mat,46.92444444444285,-0.9999999999998749,-1.2670236612130216e-14,-0.99999999999968,0.0,-0.9999999999997894,-2.5340473224260433e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01850.mat,46.94944444444285,-1.0,-4.4345828142455754e-14,-1.00000000000019,0.0,-0.9999999999997846,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01851.mat,46.974444444442845,-1.0000000000000697,2.5340473224260432e-14,-1.0000000000002534,-7.602141967278129e-14,-0.9999999999999684,2.5340473224260433e-13,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01852.mat,46.999444444442844,-0.9999999999999873,-3.8010709836390645e-14,-1.0000000000000158,-1.2670236612130216e-14,-0.9999999999998733,-3.8010709836390645e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01853.mat,47.02444444444284,-1.0000000000002218,1.2670236612130216e-14,-1.0000000000001141,0.0,-0.999999999999962,-2.5340473224260432e-14,-1.0,6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01854.mat,47.04944444444284,-1.000000000000133,-1.2670236612130216e-14,-0.999999999999981,1.2670236612130216e-14,-0.999999999999772,6.335118306065108e-15,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01855.mat,47.07444444444284,-0.9999999999999398,2.5340473224260432e-14,-1.0,-2.8508032377292983e-14,-1.0000000000000633,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01856.mat,47.09944444444284,-1.000000000000091,0.0,-1.0000000000002534,1.0136189289704173e-13,-1.0000000000001013,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01857.mat,47.12444444444284,-1.0,-1.583779576516277e-14,-0.9999999999998226,0.0,-0.9999999999997973,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01858.mat,47.149444444442835,-0.9999999999999937,1.9005354918195322e-14,-0.9999999999999742,2.5340473224260432e-14,-1.0000000000002796,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01859.mat,47.174444444442834,-1.000000000000152,-6.335118306065108e-15,-0.9999999999999494,6.335118306065108e-15,-1.0000000000001774,2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01860.mat,47.19944444444283,-0.9999999999999335,-1.9005354918195322e-14,-1.0000000000001648,0.0,-1.0000000000000444,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01861.mat,47.22444444444283,-0.9999999999999873,5.0680946448520864e-14,-1.0000000000000633,-5.0680946448520864e-14,-0.9999999999998226,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01862.mat,47.24944444444283,-1.0000000000001743,0.0,-1.0000000000000886,0.0,-0.9999999999997149,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01863.mat,47.27444444444283,-1.0000000000001394,1.0136189289704173e-13,-0.9999999999999113,0.0,-1.000000000000038,2.5340473224260432e-14,-1.0,1.7399922105281362e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01864.mat,47.29944444444283,-1.0000000000002407,0.0,-0.9999999999999747,5.0680946448520864e-14,-1.0000000000000506,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01865.mat,47.324444444442825,-0.9999999999999113,0.0,-0.999999999999753,0.0,-0.9999999999997624,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01866.mat,47.349444444442824,-0.9999999999998289,-1.02945672473558e-14,-0.9999999999999128,1.2670236612130216e-14,-0.9999999999997846,1.9005354918195322e-14,-1.0,1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01867.mat,47.37444444444282,-1.0000000000000793,0.0,-1.0000000000002123,5.0680946448520864e-14,-0.999999999999753,-5.0680946448520864e-14,-1.0,4.108314941524766e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01868.mat,47.39944444444282,-0.9999999999998511,-2.5340473224260432e-14,-0.9999999999998099,-1.9005354918195322e-14,-1.0000000000002058,1.583779576516277e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01869.mat,47.42444444444282,-1.000000000000003,2.2172914071227877e-14,-1.0000000000001203,0.0,-0.999999999999962,5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01870.mat,47.44944444444282,-0.9999999999998352,0.0,-1.0000000000000253,1.2670236612130216e-14,-1.0,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01871.mat,47.47444444444282,-1.0000000000000127,5.0680946448520864e-14,-1.0000000000001268,0.0,-0.9999999999998923,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01872.mat,47.499444444442815,-1.0000000000000444,-3.167559153032554e-14,-1.0000000000001077,2.2172914071227877e-14,-0.9999999999999429,3.484315068335809e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01873.mat,47.524444444442814,-1.000000000000038,-2.5340473224260432e-14,-0.9999999999996769,0.0,-1.00000000000019,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01874.mat,47.54944444444281,-1.0000000000001963,0.0,-0.9999999999998511,-2.5340473224260432e-14,-0.9999999999997466,-2.5340473224260432e-14,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01875.mat,47.57444444444281,-1.0000000000000318,-1.2670236612130216e-14,-0.9999999999998607,2.5340473224260432e-14,-1.0,2.0272378579408345e-13,-1.0,2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01876.mat,47.59944444444281,-0.9999999999998781,0.0,-1.0000000000002978,1.2670236612130216e-14,-0.9999999999998289,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01877.mat,47.62444444444281,-0.9999999999999208,-1.2670236612130216e-14,-0.999999999999867,0.0,-0.9999999999999937,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01878.mat,47.64944444444281,-0.999999999999962,2.5340473224260432e-14,-0.9999999999997846,2.5340473224260432e-14,-0.9999999999999113,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01879.mat,47.674444444442805,-1.000000000000076,-5.0680946448520864e-14,-1.0000000000000506,3.8010709836390645e-14,-1.000000000000038,3.8010709836390645e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01880.mat,47.699444444442804,-0.999999999999962,1.2670236612130216e-14,-1.0000000000001774,0.0,-1.000000000000095,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01881.mat,47.7244444444428,-0.9999999999999684,-3.167559153032554e-15,-0.999999999999848,9.502677459097661e-15,-0.9999999999998733,3.167559153032554e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01882.mat,47.7494444444428,-0.999999999999981,0.0,-0.9999999999999778,7.602141967278129e-14,-1.0000000000002502,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01883.mat,47.7744444444428,-1.0000000000000293,-2.5340473224260432e-14,-1.000000000000076,-5.0680946448520864e-14,-1.0000000000000824,0.0,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01884.mat,47.7994444444428,-1.0,1.2670236612130216e-14,-0.9999999999998543,1.2670236612130216e-14,-1.0000000000002058,-3.167559153032554e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01885.mat,47.8244444444428,-1.0000000000001361,-6.335118306065108e-14,-0.9999999999998289,-2.5340473224260432e-14,-1.0000000000002154,-2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01886.mat,47.849444444442796,-1.0000000000000269,5.0680946448520864e-14,-0.9999999999999873,2.5340473224260432e-14,-0.9999999999998812,7.602141967278129e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01887.mat,47.874444444442794,-1.0000000000000127,2.5340473224260432e-14,-0.9999999999997593,6.968630136671619e-14,-0.9999999999999366,8.552409713187896e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01888.mat,47.89944444444279,-0.9999999999998923,-3.167559153032554e-14,-1.0000000000000697,4.11782689894232e-14,-1.0000000000000318,7.602141967278129e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01889.mat,47.92444444444279,-0.9999999999999256,0.0,-0.9999999999998385,1.2670236612130216e-14,-1.0000000000002407,-6.335118306065108e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01890.mat,47.94944444444279,-1.0000000000000127,0.0,-0.999999999999772,5.0680946448520864e-14,-0.9999999999999747,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01891.mat,47.97444444444279,-0.999999999999924,0.0,-1.0000000000000633,0.0,-1.0000000000001141,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01892.mat,47.99944444444279,-0.9999999999999494,-2.5340473224260432e-14,-1.0000000000002787,0.0,-0.9999999999999429,5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01893.mat,48.024444444442786,-0.9999999999999494,5.0680946448520864e-14,-1.0000000000000318,-2.5340473224260432e-14,-0.999999999999981,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01894.mat,48.049444444442784,-1.0,0.0,-1.0000000000003928,-1.2670236612130216e-14,-0.9999999999998258,-2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01895.mat,48.07444444444278,-0.9999999999999494,-2.5340473224260432e-14,-1.000000000000076,-2.5340473224260432e-14,-0.9999999999998416,8.869165628491151e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01896.mat,48.09944444444278,-1.0000000000002407,0.0,-0.9999999999996896,-2.5340473224260432e-14,-1.000000000000133,-5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01897.mat,48.12444444444278,-1.0000000000001268,0.0,-1.00000000000019,0.0,-0.9999999999999873,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01898.mat,48.14944444444278,-0.9999999999998226,1.9005354918195322e-14,-0.999999999999753,1.2670236612130216e-14,-1.0000000000001235,1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01899.mat,48.17444444444278,-1.0000000000000318,-1.2670236612130216e-14,-1.0000000000001583,0.0,-0.999999999999886,3.8010709836390645e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01900.mat,48.199444444442776,-1.0000000000001648,-5.0680946448520864e-14,-1.000000000000076,5.0680946448520864e-14,-0.999999999999772,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01901.mat,48.224444444442774,-1.000000000000076,3.8010709836390645e-14,-1.0000000000002407,-1.2670236612130216e-14,-0.9999999999999494,1.2670236612130216e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01902.mat,48.24944444444277,-1.0000000000000981,0.0,-1.000000000000152,1.0136189289704173e-13,-1.0000000000002787,1.0136189289704173e-13,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01903.mat,48.27444444444277,-1.000000000000038,2.5340473224260432e-14,-0.9999999999997339,-5.0680946448520864e-14,-0.999999999999962,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01904.mat,48.29944444444277,-1.0000000000000824,1.2670236612130216e-14,-0.9999999999999303,-7.602141967278129e-14,-1.0000000000001583,-2.5340473224260432e-14,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01905.mat,48.32444444444277,-0.9999999999999905,-1.9005354918195322e-14,-1.0000000000000886,0.0,-0.9999999999996516,-2.5340473224260432e-14,-1.0,-2.1749902631601702e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01906.mat,48.34944444444277,-1.0000000000001854,0.0,-0.999999999999772,5.0680946448520864e-14,-0.9999999999998352,0.0,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01907.mat,48.374444444442766,-0.999999999999924,2.5340473224260432e-14,-0.9999999999997593,4.7513387295488306e-15,-0.9999999999999747,3.167559153032554e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01908.mat,48.399444444442764,-1.00000000000019,0.0,-0.999999999999886,-5.0680946448520864e-14,-0.999999999999848,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01909.mat,48.42444444444276,-1.000000000000003,6.335118306065108e-15,-1.0000000000000047,-6.335118306065108e-15,-0.9999999999998638,3.167559153032554e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01910.mat,48.44944444444276,-1.00000000000013,7.602141967278129e-14,-0.999999999999924,3.8010709836390645e-14,-1.0000000000001836,-1.583779576516277e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01911.mat,48.47444444444276,-0.9999999999999366,0.0,-0.9999999999996833,2.5340473224260432e-14,-0.9999999999999747,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01912.mat,48.49944444444276,-0.9999999999997973,6.335118306065108e-15,-0.9999999999999747,0.0,-0.999999999999848,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01913.mat,48.52444444444276,-0.9999999999998733,-2.5340473224260432e-14,-1.0000000000000506,-3.8010709836390645e-14,-0.9999999999997656,-3.8010709836390645e-14,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01914.mat,48.549444444442756,-1.0000000000000095,-1.9005354918195322e-14,-1.0000000000002154,6.335118306065108e-15,-1.000000000000057,-6.335118306065108e-15,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01915.mat,48.574444444442754,-0.9999999999998607,1.9005354918195322e-14,-1.000000000000038,3.167559153032554e-14,-1.0000000000001394,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01916.mat,48.59944444444275,-0.9999999999997846,0.0,-0.9999999999997339,5.0680946448520864e-14,-0.9999999999998986,-1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01917.mat,48.62444444444275,-0.9999999999999494,3.167559153032554e-14,-0.9999999999997973,1.2670236612130216e-14,-1.0000000000004055,-1.9005354918195322e-14,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01918.mat,48.64944444444275,-0.9999999999999873,0.0,-0.999999999999886,-6.335118306065108e-15,-0.9999999999998891,6.335118306065108e-15,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01919.mat,48.67444444444275,-0.9999999999998986,2.5340473224260432e-14,-0.9999999999996199,0.0,-1.0000000000000506,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01920.mat,48.69944444444275,-1.0000000000000064,-4.4345828142455754e-14,-1.0000000000001013,1.9005354918195322e-14,-0.9999999999997846,0.0,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01921.mat,48.724444444442746,-1.0000000000000127,6.335118306065108e-15,-0.9999999999999873,-5.0680946448520864e-14,-0.9999999999999366,1.0136189289704173e-13,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01922.mat,48.749444444442744,-0.9999999999999747,-5.543228517806969e-15,-0.9999999999997212,5.0680946448520864e-14,-1.0000000000002534,0.0,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01923.mat,48.77444444444274,-0.9999999999999873,-2.5340473224260432e-14,-1.0000000000000318,-2.5340473224260432e-14,-1.0000000000002218,3.8010709836390645e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01924.mat,48.79944444444274,-0.9999999999998385,7.602141967278129e-14,-0.9999999999997339,-2.5340473224260432e-14,-1.0000000000002787,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01925.mat,48.82444444444274,-1.000000000000054,1.0136189289704173e-13,-1.0000000000000253,0.0,-0.9999999999996325,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01926.mat,48.84944444444274,-0.9999999999999065,-1.2670236612130216e-14,-1.0000000000003295,-6.335118306065108e-15,-0.9999999999997846,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01927.mat,48.87444444444274,-0.9999999999999557,-1.1878346823872078e-14,-0.999999999999867,0.0,-1.0000000000001457,0.0,-1.0,8.458295467845107e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01928.mat,48.899444444442736,-0.999999999999981,7.602141967278129e-14,-0.9999999999999494,0.0,-1.0000000000003928,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01929.mat,48.924444444442734,-1.0000000000000633,0.0,-1.0000000000002027,5.0680946448520864e-14,-0.9999999999997402,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01930.mat,48.94944444444273,-1.0000000000000633,1.2670236612130216e-14,-1.000000000000285,-5.0680946448520864e-14,-0.9999999999998226,0.0,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01931.mat,48.97444444444273,-1.000000000000019,0.0,-1.000000000000304,5.0680946448520864e-14,-0.9999999999995185,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01932.mat,48.99944444444273,-0.9999999999999176,2.5340473224260432e-14,-1.0000000000002787,5.0680946448520864e-14,-0.999999999999848,5.0680946448520864e-14,-1.0,4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01933.mat,49.02444444444273,-0.9999999999998764,-1.9005354918195322e-14,-1.0000000000002502,5.0680946448520864e-14,-0.9999999999998986,5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01934.mat,49.04944444444273,-1.000000000000144,0.0,-1.0000000000001648,-1.0136189289704173e-13,-1.000000000000228,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01935.mat,49.074444444442726,-0.9999999999998891,0.0,-1.0000000000000824,-7.602141967278129e-14,-1.0000000000005196,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01936.mat,49.099444444442724,-0.9999999999999398,2.5340473224260432e-14,-1.0000000000003548,-4.561285180366877e-13,-0.9999999999997973,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01937.mat,49.12444444444272,-0.9999999999999968,6.335118306065108e-15,-1.0000000000001141,0.0,-0.9999999999997339,-2.5340473224260432e-14,-1.0,8.699961052640681e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01938.mat,49.14944444444272,-1.0000000000000253,9.502677459097662e-14,-1.0000000000001583,-5.0680946448520864e-14,-0.9999999999999429,1.0136189289704173e-13,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01939.mat,49.17444444444272,-1.0000000000000697,2.5340473224260432e-14,-1.0000000000002534,2.5340473224260432e-14,-0.9999999999995945,0.0,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01940.mat,49.19944444444272,-0.999999999999924,-5.0680946448520864e-14,-1.0000000000001013,-1.2670236612130216e-14,-0.9999999999999747,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01941.mat,49.22444444444272,-1.0000000000000064,-2.5340473224260432e-14,-1.0000000000004055,0.0,-1.0000000000003675,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01942.mat,49.249444444442716,-1.0000000000001774,5.0680946448520864e-14,-1.0000000000004308,5.0680946448520864e-14,-1.0,-1.2670236612130217e-13,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01943.mat,49.274444444442715,-0.9999999999999494,-2.5340473224260432e-14,-0.9999999999997339,-2.5340473224260432e-14,-1.0000000000002724,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01944.mat,49.29944444444271,-0.9999999999999494,-1.2670236612130216e-14,-0.9999999999997973,1.0136189289704173e-13,-0.999999999999848,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01945.mat,49.32444444444271,-1.0000000000000158,0.0,-0.999999999999886,-7.602141967278129e-14,-0.9999999999996199,-7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01946.mat,49.34944444444271,-0.9999999999998511,-1.2670236612130217e-13,-0.9999999999999636,-6.335118306065108e-15,-1.0000000000000824,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01947.mat,49.37444444444271,-0.9999999999998797,-5.0680946448520864e-14,-1.0000000000002598,-2.0272378579408345e-13,-0.9999999999998733,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01948.mat,49.39944444444271,-1.0000000000001583,0.0,-1.0000000000000506,-2.5340473224260432e-14,-1.0000000000003295,2.5340473224260432e-14,-1.0,-6.766636374276086e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01949.mat,49.424444444442706,-1.0000000000000895,-6.335118306065108e-15,-1.0000000000000855,0.0,-0.9999999999997339,-5.0680946448520864e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01950.mat,49.449444444442705,-1.0000000000000064,-1.2670236612130216e-14,-0.9999999999997783,3.8010709836390645e-14,-0.9999999999999176,1.2670236612130216e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01951.mat,49.4744444444427,-0.999999999999867,-7.602141967278129e-14,-0.9999999999997466,1.2670236612130216e-14,-1.0000000000003422,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01952.mat,49.4994444444427,-0.9999999999999557,2.3756693647744153e-15,-1.0000000000002154,-6.335118306065108e-15,-1.0000000000000127,-3.167559153032554e-15,-1.0,-3.6249837719336176e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01953.mat,49.5244444444427,-1.0000000000001077,2.5340473224260432e-14,-0.9999999999999494,-1.2670236612130216e-14,-1.0000000000002027,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01954.mat,49.5494444444427,-1.0000000000000815,-3.8010709836390645e-14,-0.9999999999999873,0.0,-1.0000000000003169,2.5340473224260432e-14,-1.0,2.6583214327513193e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01955.mat,49.5744444444427,-0.9999999999998733,-5.0680946448520864e-14,-0.9999999999998607,0.0,-1.0000000000000506,1.0136189289704173e-13,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01956.mat,49.599444444442696,-0.999999999999867,-2.138102428296974e-14,-0.9999999999998797,5.0680946448520864e-14,-1.0000000000003169,5.0680946448520864e-14,-1.0,2.7791542251491067e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01957.mat,49.624444444442695,-1.0000000000000127,0.0,-0.9999999999997466,-1.2670236612130216e-14,-1.000000000000228,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01958.mat,49.64944444444269,-1.000000000000076,2.5340473224260432e-14,-0.9999999999995945,0.0,-1.000000000000228,1.2670236612130216e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01959.mat,49.67444444444269,-0.9999999999999557,-2.5340473224260432e-14,-0.9999999999996833,-1.2670236612130216e-14,-1.0000000000003295,2.5340473224260432e-14,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01960.mat,49.69944444444269,-0.9999999999999477,-1.9005354918195322e-14,-1.0,-6.018362390761852e-14,-0.999999999999886,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01961.mat,49.72444444444269,-0.9999999999998607,6.335118306065108e-14,-1.0000000000000506,0.0,-1.0000000000001013,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01962.mat,49.74944444444269,-0.9999999999998733,-3.167559153032554e-15,-1.000000000000228,0.0,-1.000000000000076,-2.5340473224260432e-14,-1.0,-6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01963.mat,49.774444444442686,-1.0000000000000824,0.0,-0.9999999999998289,0.0,-0.9999999999999588,-5.0680946448520864e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01964.mat,49.799444444442685,-0.999999999999954,-2.5340473224260432e-14,-0.9999999999996959,0.0,-1.0,1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01965.mat,49.82444444444268,-1.000000000000019,1.2670236612130216e-14,-1.000000000000076,1.9005354918195322e-14,-0.9999999999997466,-5.0680946448520864e-14,-1.0,9.66662339182298e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01966.mat,49.84944444444268,-1.0000000000001394,0.0,-1.000000000000152,3.0408567869112516e-13,-1.0000000000000444,0.0,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01967.mat,49.87444444444268,-0.9999999999999366,-2.6924252800776708e-14,-0.9999999999996388,0.0,-0.9999999999996199,1.0136189289704173e-13,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01968.mat,49.89944444444268,-0.9999999999999651,0.0,-1.000000000000412,1.2670236612130216e-14,-0.9999999999997593,1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01969.mat,49.92444444444268,-1.000000000000019,-3.8010709836390645e-14,-0.9999999999999113,-7.602141967278129e-14,-1.0000000000000253,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01970.mat,49.949444444442676,-0.9999999999998986,1.4254016188646492e-14,-0.9999999999995566,2.5340473224260432e-14,-1.000000000000038,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01971.mat,49.974444444442675,-1.0000000000000253,1.2670236612130216e-14,-0.999999999999772,-5.0680946448520864e-14,-0.9999999999996199,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01972.mat,49.99944444444267,-1.0000000000000506,1.583779576516277e-14,-0.9999999999999873,-1.2670236612130216e-14,-0.9999999999997973,0.0,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01973.mat,50.024722222220454,-1.000000000000038,1.9005354918195322e-14,-0.9999999999998986,-1.0136189289704173e-13,-1.0000000000000886,-1.0136189289704173e-13,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01974.mat,50.04944444444268,-0.9999999999998891,-2.5340473224260432e-14,-1.00000000000019,1.9005354918195322e-14,-0.999999999999772,6.335118306065108e-15,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01975.mat,50.074444444442676,-1.0000000000000064,-4.751338729548831e-14,-0.999999999999886,0.0,-0.999999999999924,-2.5340473224260432e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01976.mat,50.099444444442675,-0.999999999999962,1.1086457035613939e-14,-0.9999999999998733,-1.0136189289704173e-13,-1.0000000000003801,1.0136189289704173e-13,-1.0,1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01977.mat,50.12444444444267,-0.9999999999999429,0.0,-1.0000000000001648,-1.2670236612130216e-14,-1.0000000000001013,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01978.mat,50.14944444444267,-1.0000000000001283,3.8010709836390645e-14,-0.9999999999998607,2.5340473224260432e-14,-1.0000000000001013,5.0680946448520864e-14,-1.0,1.2566610409369874e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01979.mat,50.17444444444267,-0.9999999999999873,-6.335118306065108e-15,-0.9999999999996959,0.0,-1.0000000000001774,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01980.mat,50.19944444444267,-1.0000000000000824,-2.5340473224260432e-14,-1.0000000000002787,0.0,-0.9999999999998986,0.0,-1.0,-1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01981.mat,50.22444444444267,-0.9999999999998733,2.5340473224260432e-14,-0.999999999999848,0.0,-1.0000000000003801,-1.5204283934556258e-13,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01982.mat,50.249444444442666,-0.9999999999999937,0.0,-0.9999999999995439,5.0680946448520864e-14,-1.0000000000003675,-5.0680946448520864e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01983.mat,50.274444444442665,-1.0000000000000253,-1.583779576516277e-14,-0.999999999999848,-5.0680946448520864e-14,-1.0000000000003295,5.0680946448520864e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01984.mat,50.29944444444266,-0.9999999999998701,-1.2670236612130216e-14,-0.9999999999997973,-5.0680946448520864e-14,-1.0,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01985.mat,50.32444444444266,-1.000000000000038,-5.0680946448520864e-14,-1.000000000000152,3.8010709836390645e-14,-1.000000000000228,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01986.mat,50.34944444444266,-1.0000000000002534,-5.0680946448520864e-14,-0.999999999999962,5.0680946448520864e-14,-0.9999999999996453,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01987.mat,50.37444444444266,-0.9999999999999873,2.5340473224260432e-14,-0.9999999999996959,-3.8010709836390645e-14,-0.9999999999997212,-6.335118306065108e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01988.mat,50.39944444444266,-0.9999999999998289,0.0,-1.0000000000001203,5.0680946448520864e-14,-1.000000000000019,0.0,-1.0,1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01989.mat,50.424444444442656,-0.9999999999999684,5.0680946448520864e-14,-1.0000000000000253,3.5476662513964603e-13,-1.0000000000001774,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01990.mat,50.449444444442655,-1.0000000000000047,4.11782689894232e-14,-1.0000000000004055,-5.701606475458597e-14,-0.999999999999924,-1.2670236612130216e-14,-1.0,-3.6249837719336176e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01991.mat,50.47444444444265,-1.000000000000171,-9.502677459097661e-15,-0.9999999999998733,1.0136189289704173e-13,-1.0000000000000253,5.0680946448520864e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01992.mat,50.49944444444265,-0.9999999999998986,-4.4345828142455754e-14,-1.0000000000001013,-1.2670236612130217e-13,-0.9999999999999494,-1.0136189289704173e-13,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01993.mat,50.52444444444265,-1.0000000000002027,-1.2670236612130216e-14,-0.9999999999997973,-7.602141967278129e-14,-1.0000000000000824,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01994.mat,50.54944444444265,-1.0000000000000886,0.0,-1.0000000000000633,0.0,-0.9999999999999113,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01995.mat,50.57444444444265,-0.9999999999998891,-1.2670236612130216e-14,-0.9999999999998733,3.8010709836390645e-14,-0.9999999999997466,-3.8010709836390645e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01996.mat,50.599444444442646,-1.0000000000002787,-1.2670236612130216e-14,-0.9999999999998986,2.5340473224260432e-14,-1.0000000000003675,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01997.mat,50.624444444442645,-1.000000000000095,-2.5340473224260432e-14,-0.9999999999999747,0.0,-0.9999999999999747,7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01998.mat,50.64944444444264,-0.9999999999998797,3.8010709836390645e-14,-0.9999999999995692,-5.0680946448520864e-14,-0.9999999999995439,-1.0136189289704173e-13,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_01999.mat,50.67444444444264,-1.0000000000000127,0.0,-0.999999999999772,-1.0136189289704173e-13,-1.0000000000001583,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02000.mat,50.69944444444264,-0.9999999999999287,6.335118306065108e-15,-1.0000000000000253,2.5340473224260432e-14,-1.000000000000076,-1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02001.mat,50.72444444444264,-0.999999999999981,-5.0680946448520864e-14,-0.9999999999998986,0.0,-1.0000000000005576,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02002.mat,50.74944444444264,-1.0000000000000064,-5.0680946448520864e-14,-1.0000000000001268,-2.5340473224260432e-14,-0.9999999999999684,-6.335118306065108e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02003.mat,50.774444444442636,-1.0000000000001141,-6.335118306065108e-15,-0.9999999999998986,2.5340473224260432e-14,-1.0000000000003801,-5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02004.mat,50.799444444442635,-0.9999999999999303,0.0,-1.0000000000002882,0.0,-0.9999999999998607,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02005.mat,50.82444444444263,-0.999999999999981,1.0136189289704173e-13,-0.9999999999998352,0.0,-1.000000000000456,-1.0136189289704173e-13,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02006.mat,50.84944444444263,-1.0000000000001552,5.701606475458597e-14,-0.9999999999998986,-7.602141967278129e-14,-1.000000000000228,5.0680946448520864e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02007.mat,50.87444444444263,-0.9999999999998352,2.5340473224260432e-14,-1.000000000000304,-3.8010709836390645e-14,-1.0000000000000506,-3.8010709836390645e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02008.mat,50.89944444444263,-1.0000000000000824,2.5340473224260432e-14,-1.0000000000001013,-5.0680946448520864e-14,-0.9999999999996199,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02009.mat,50.92444444444263,-1.0000000000000602,-6.335118306065108e-15,-1.0000000000002913,-2.5340473224260432e-14,-0.9999999999998986,5.0680946448520864e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02010.mat,50.949444444442626,-1.0000000000002092,0.0,-1.0000000000005322,0.0,-1.0000000000000506,-5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02011.mat,50.974444444442625,-1.0000000000000981,-1.0136189289704173e-13,-0.999999999999848,-1.0136189289704173e-13,-1.0000000000002534,5.0680946448520864e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02012.mat,50.999444444442624,-1.0000000000000855,-2.5340473224260432e-14,-0.999999999999905,-7.602141967278129e-14,-0.9999999999998352,7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02013.mat,51.02444444444262,-1.000000000000141,0.0,-1.0000000000001203,3.8010709836390645e-14,-1.0000000000004055,-7.602141967278129e-14,-1.0,-2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02014.mat,51.04944444444262,-1.000000000000094,3.167559153032554e-15,-1.000000000000057,2.5340473224260432e-14,-1.0000000000001268,-3.167559153032554e-14,-1.0,6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02015.mat,51.07444444444262,-0.999999999999848,0.0,-1.0000000000002407,1.0136189289704173e-13,-0.9999999999997466,-5.0680946448520864e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02016.mat,51.09944444444262,-0.9999999999998352,0.0,-0.9999999999994426,5.0680946448520864e-14,-1.0000000000000127,-1.0136189289704173e-13,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02017.mat,51.12444444444262,-1.0,2.5340473224260432e-14,-0.9999999999995756,0.0,-0.9999999999998733,5.0680946448520864e-14,-1.0,6.283305204684937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02018.mat,51.149444444442615,-0.9999999999999429,9.502677459097661e-15,-0.9999999999996959,5.0680946448520864e-14,-1.000000000000152,0.0,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02019.mat,51.174444444442614,-0.9999999999998923,-5.0680946448520864e-14,-0.9999999999999557,3.8010709836390645e-14,-1.000000000000282,1.2670236612130216e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02020.mat,51.19944444444261,-0.9999999999998986,1.2670236612130216e-14,-1.0000000000000444,2.5340473224260432e-14,-1.000000000000545,5.0680946448520864e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02021.mat,51.22444444444261,-0.9999999999999414,-1.2670236612130216e-14,-1.000000000000228,0.0,-1.0,2.5340473224260432e-14,-1.0,4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02022.mat,51.24944444444261,-0.9999999999999977,2.5340473224260432e-14,-1.0000000000005067,0.0,-1.0000000000000506,5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02023.mat,51.27444444444261,-0.999999999999886,0.0,-1.000000000000152,-1.0136189289704173e-13,-1.0000000000000506,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02024.mat,51.29944444444261,-0.999999999999924,1.2670236612130216e-14,-0.9999999999998986,-5.0680946448520864e-14,-0.9999999999995945,2.5340473224260432e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02025.mat,51.324444444442605,-0.9999999999998986,0.0,-1.0,5.0680946448520864e-14,-1.0000000000004434,-3.8010709836390645e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02026.mat,51.349444444442604,-1.0000000000000602,-2.5340473224260432e-14,-0.9999999999997973,7.602141967278129e-14,-0.9999999999996959,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02027.mat,51.3744444444426,-1.0000000000000506,-5.0680946448520864e-14,-0.9999999999998986,1.2670236612130216e-14,-0.999999999999867,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02028.mat,51.3994444444426,-0.9999999999999802,6.335118306065108e-15,-0.9999999999998163,-1.0136189289704173e-13,-0.9999999999996896,0.0,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02029.mat,51.4244444444426,-1.0,0.0,-0.9999999999999747,7.602141967278129e-14,-0.9999999999998226,-2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02030.mat,51.4494444444426,-1.000000000000019,-6.335118306065108e-15,-1.0000000000000808,0.0,-0.999999999999924,0.0,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02031.mat,51.4744444444426,-0.9999999999999303,-2.5340473224260432e-14,-1.0000000000001361,2.2172914071227877e-14,-1.0000000000002154,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02032.mat,51.499444444442595,-1.0000000000000064,-2.5340473224260432e-14,-1.000000000000076,2.5340473224260432e-14,-1.0,2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02033.mat,51.524444444442594,-1.0000000000000444,1.2670236612130216e-14,-0.999999999999962,5.0680946448520864e-14,-1.00000000000032,1.5204283934556258e-13,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02034.mat,51.54944444444259,-0.9999999999999366,-3.167559153032554e-14,-1.0000000000002027,-5.0680946448520864e-14,-0.9999999999998986,-5.0680946448520864e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02035.mat,51.57444444444259,-0.9999999999999573,-2.5340473224260432e-14,-0.999999999999886,0.0,-0.9999999999997593,5.0680946448520864e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02036.mat,51.59944444444259,-1.0,0.0,-0.9999999999997466,2.5340473224260432e-14,-1.0000000000004055,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02037.mat,51.62444444444259,-1.0000000000000253,1.2670236612130216e-14,-0.9999999999996199,1.2670236612130216e-14,-1.0000000000000506,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02038.mat,51.64944444444259,-0.9999999999999303,2.5340473224260432e-14,-0.9999999999998733,-5.0680946448520864e-14,-0.9999999999999494,5.0680946448520864e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02039.mat,51.674444444442585,-1.0000000000000127,2.5340473224260432e-14,-0.9999999999997814,-1.2670236612130216e-14,-1.0000000000002787,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02040.mat,51.699444444442584,-1.0000000000000064,-3.167559153032554e-15,-1.0000000000001203,-1.9005354918195322e-14,-1.0000000000002756,9.502677459097661e-15,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02041.mat,51.72444444444258,-1.0000000000000253,9.502677459097661e-15,-0.9999999999999557,-2.5340473224260432e-14,-0.9999999999997877,1.2670236612130216e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02042.mat,51.74944444444258,-1.000000000000019,-9.898622353226732e-16,-1.0000000000000633,2.5340473224260432e-14,-1.0000000000000127,2.5340473224260432e-14,-1.0,-1.2083279239778725e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02043.mat,51.77444444444258,-0.999999999999962,-6.335118306065108e-14,-1.0,-1.0136189289704173e-13,-1.0000000000000506,2.5340473224260432e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02044.mat,51.79944444444258,-0.9999999999999778,-1.2670236612130216e-14,-0.9999999999997593,5.0680946448520864e-14,-1.0000000000001648,-3.8010709836390645e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02045.mat,51.82444444444258,-0.9999999999999866,4.7513387295488306e-15,-0.9999999999996833,0.0,-1.0000000000002787,-5.0680946448520864e-14,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02046.mat,51.849444444442575,-0.9999999999999502,3.167559153032554e-15,-1.0000000000000127,0.0,-1.0000000000001583,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02047.mat,51.874444444442574,-0.9999999999999715,0.0,-1.000000000000152,6.335118306065108e-15,-1.000000000000152,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02048.mat,51.89944444444257,-0.999999999999977,1.02945672473558e-14,-1.0000000000000886,-2.5340473224260432e-14,-0.9999999999999366,5.0680946448520864e-14,-1.0,-3.624983771933617e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02049.mat,51.92444444444257,-0.9999999999999905,0.0,-1.0000000000000633,2.5340473224260432e-14,-1.0000000000001141,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02050.mat,51.94944444444257,-0.9999999999999905,-5.0680946448520864e-14,-0.9999999999999684,5.0680946448520864e-14,-1.0000000000001141,-5.0680946448520864e-14,-1.0,2.319989614037515e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02051.mat,51.97444444444257,-1.0000000000000824,3.8010709836390645e-14,-1.0000000000001046,-2.5340473224260432e-14,-1.0000000000001361,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02052.mat,51.99944444444257,-1.0000000000000824,1.2670236612130216e-14,-0.999999999999924,-1.2670236612130216e-14,-0.9999999999999873,-3.8010709836390645e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02053.mat,52.024444444442565,-0.9999999999999747,3.8010709836390645e-14,-1.0000000000000506,-6.335118306065108e-15,-1.0000000000002218,-1.1086457035613939e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02054.mat,52.049444444442564,-0.999999999999924,9.502677459097661e-15,-0.9999999999999494,-4.054475715881669e-13,-0.9999999999999557,5.0680946448520864e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02055.mat,52.07444444444256,-1.0000000000000167,-1.2670236612130216e-14,-1.0000000000000444,-3.167559153032554e-14,-0.9999999999998226,-1.9005354918195322e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02056.mat,52.09944444444256,-0.9999999999999192,-2.5340473224260432e-14,-0.999999999999753,-2.5340473224260432e-14,-0.9999999999997149,-2.5340473224260432e-14,-1.0,-5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02057.mat,52.12444444444256,-0.9999999999998812,0.0,-0.9999999999997022,0.0,-1.0000000000000855,-1.2670236612130216e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02058.mat,52.14944444444256,-0.9999999999999873,-9.502677459097661e-15,-0.9999999999998986,0.0,-1.0000000000000253,-6.335118306065108e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02059.mat,52.17444444444256,-0.9999999999999494,-1.9005354918195322e-14,-1.0000000000002407,-1.2670236612130216e-14,-0.9999999999999873,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02060.mat,52.199444444442555,-0.999999999999962,-6.335118306065108e-15,-0.9999999999998607,0.0,-1.000000000000456,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02061.mat,52.224444444442554,-0.9999999999998812,3.9594489412906924e-14,-1.000000000000456,6.018362390761852e-14,-0.9999999999997466,-3.880259962464879e-14,-1.0,-3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02062.mat,52.24944444444255,-0.9999999999999176,0.0,-0.9999999999993918,-3.8010709836390645e-14,-1.0000000000004055,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02063.mat,52.27444444444255,-1.0000000000001394,-3.167559153032554e-15,-1.0000000000003548,-1.9005354918195322e-14,-1.0000000000002027,-2.5340473224260432e-14,-1.0,2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02064.mat,52.29944444444255,-0.9999999999998099,-1.0136189289704173e-13,-0.999999999999848,0.0,-1.0000000000004308,0.0,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02065.mat,52.32444444444255,-1.0000000000000127,1.583779576516277e-14,-1.000000000000456,7.602141967278129e-14,-0.9999999999996453,2.5340473224260432e-14,-1.0,-5.316642865502639e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02066.mat,52.34944444444255,-1.0000000000000824,-6.335118306065108e-15,-0.9999999999996959,1.9005354918195322e-14,-1.0000000000003295,-1.9005354918195322e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02067.mat,52.374444444442545,-1.0000000000001426,-2.5340473224260432e-14,-1.0000000000006841,2.0272378579408345e-13,-0.9999999999997466,-5.068094644852087e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02068.mat,52.399444444442544,-0.9999999999998607,0.0,-1.0000000000001013,-7.602141967278129e-14,-0.9999999999995945,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02069.mat,52.42444444444254,-0.9999999999998986,5.0680946448520864e-14,-0.9999999999996325,1.0136189289704173e-13,-0.9999999999996833,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02070.mat,52.44944444444254,-1.0000000000000602,-2.138102428296974e-14,-0.9999999999995692,-1.2670236612130216e-14,-1.0000000000003548,7.602141967278129e-14,-1.0,-1.2083279239778725e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02071.mat,52.47444444444254,-1.000000000000236,-1.2670236612130216e-14,-0.9999999999999747,1.9005354918195322e-14,-0.9999999999999494,3.3259371106841814e-14,-0.9999999999999999,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02072.mat,52.49944444444254,-0.999999999999726,3.167559153032554e-15,-0.9999999999999699,-2.5340473224260432e-14,-0.9999999999998496,-2.5340473224260432e-14,-1.0,-4.108314941524766e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02073.mat,52.52444444444254,-0.9999999999998036,1.0136189289704173e-13,-1.000000000000038,0.0,-0.9999999999997593,1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02074.mat,52.549444444442535,-1.0000000000000886,-2.5340473224260432e-14,-0.9999999999997212,0.0,-0.9999999999998226,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02075.mat,52.574444444442534,-1.0000000000001268,2.5340473224260432e-14,-1.000000000000076,3.8010709836390645e-14,-1.0000000000002565,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02076.mat,52.59944444444253,-1.0000000000002534,5.0680946448520864e-14,-0.9999999999996959,-5.0680946448520864e-14,-1.0000000000001268,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02077.mat,52.62444444444253,-1.0000000000000349,0.0,-0.9999999999998099,1.0136189289704173e-13,-1.0000000000001648,0.0,-1.0,1.1599948070187575e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02078.mat,52.64944444444253,-1.0000000000001457,-2.5340473224260432e-14,-0.9999999999999494,0.0,-1.0000000000000506,1.0136189289704173e-13,-1.0,-1.5466597426916767e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02079.mat,52.67444444444253,-0.9999999999997339,2.5340473224260432e-14,-1.0000000000002787,-2.5340473224260432e-14,-0.9999999999997086,1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02080.mat,52.69944444444253,-0.9999999999998923,-2.5340473224260432e-14,-1.000000000000152,-5.0680946448520864e-14,-1.0000000000003801,5.0680946448520864e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02081.mat,52.724444444442526,-1.0000000000002471,1.2670236612130216e-14,-0.9999999999997593,5.0680946448520864e-14,-1.0000000000005955,-5.0680946448520864e-14,-1.0,1.0633285731005277e-18
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02082.mat,52.749444444442524,-0.9999999999999065,2.5340473224260432e-14,-1.0,-1.0136189289704173e-13,-0.9999999999997466,1.5204283934556258e-13,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02083.mat,52.77444444444252,-0.9999999999999968,-3.642693025987437e-14,-1.0000000000003801,0.0,-0.9999999999997973,-1.0136189289704173e-13,-1.0,-6.524970789480512e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02084.mat,52.79944444444252,-1.0000000000000318,3.8010709836390645e-14,-1.000000000000057,1.2670236612130216e-14,-0.999999999999867,3.167559153032554e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02085.mat,52.82444444444252,-1.0000000000001268,7.602141967278129e-14,-0.9999999999996706,1.2670236612130216e-14,-1.000000000000228,-6.335118306065108e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02086.mat,52.84944444444252,-0.999999999999886,1.2670236612130216e-14,-1.0000000000003295,-5.0680946448520864e-14,-1.0000000000006588,-5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02087.mat,52.87444444444252,-1.0000000000000127,5.0680946448520864e-14,-1.0000000000002027,-5.0680946448520864e-14,-0.9999999999998733,2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02088.mat,52.899444444442516,-0.9999999999998226,-6.335118306065108e-15,-0.9999999999996453,-5.0680946448520864e-14,-1.0000000000004308,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02089.mat,52.924444444442514,-0.999999999999848,0.0,-1.0,5.0680946448520864e-14,-1.0000000000004308,0.0,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02090.mat,52.94944444444251,-0.9999999999998931,-1.2670236612130216e-14,-1.000000000000228,1.0136189289704173e-13,-1.0000000000004434,-1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02091.mat,52.97444444444251,-0.999999999999886,-4.11782689894232e-14,-1.0000000000002534,-8.23565379788464e-14,-0.9999999999996959,-2.5340473224260432e-14,-1.0,-4.83331169591149e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02092.mat,52.99944444444251,-1.0,6.335118306065108e-15,-1.0000000000001013,0.0,-1.0000000000002787,2.0272378579408345e-13,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02093.mat,53.02444444444251,-0.999999999999924,-2.5340473224260432e-14,-1.0000000000002407,0.0,-0.9999999999995566,-2.5340473224260432e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02094.mat,53.04944444444251,-0.999999999999886,-1.5204283934556258e-13,-0.9999999999997973,3.8010709836390645e-14,-0.9999999999998226,-1.9005354918195322e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02095.mat,53.074444444442506,-0.9999999999996643,0.0,-1.0000000000001963,1.5204283934556258e-13,-0.999999999999753,1.5204283934556258e-13,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02096.mat,53.099444444442504,-1.000000000000057,5.0680946448520864e-14,-1.0,1.9005354918195322e-14,-0.9999999999998226,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02097.mat,53.1244444444425,-0.9999999999998618,-5.0680946448520864e-14,-1.0000000000004308,-1.9005354918195322e-14,-0.9999999999995566,2.5340473224260432e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02098.mat,53.1494444444425,-0.999999999999962,-6.335118306065108e-15,-1.0000000000002802,4.054475715881669e-13,-0.9999999999998543,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02099.mat,53.1744444444425,-0.9999999999997339,-2.5340473224260432e-14,-1.000000000000057,-2.5340473224260432e-14,-1.0000000000000253,3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02100.mat,53.1994444444425,-1.0000000000001552,5.0680946448520864e-14,-1.0000000000003928,3.8010709836390645e-14,-1.0000000000003737,3.167559153032554e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02101.mat,53.2244444444425,-0.9999999999998076,0.0,-1.0000000000000253,-6.335118306065108e-14,-0.9999999999994489,-1.2670236612130216e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02102.mat,53.249444444442496,-0.9999999999998923,2.5340473224260432e-14,-1.0000000000002534,0.0,-0.9999999999994932,-7.602141967278129e-14,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02103.mat,53.274444444442494,-1.0000000000002154,0.0,-0.9999999999996104,0.0,-1.0000000000001648,-3.8010709836390645e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02104.mat,53.29944444444249,-0.9999999999998607,5.0680946448520864e-14,-0.9999999999998352,5.0680946448520864e-14,-0.9999999999998797,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02105.mat,53.32444444444249,-1.000000000000122,1.9005354918195322e-14,-0.9999999999998543,5.068094644852087e-13,-1.000000000000412,1.1403212950917193e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02106.mat,53.34944444444249,-1.0000000000001648,-1.2670236612130216e-14,-0.9999999999998733,3.8010709836390645e-14,-1.0000000000004055,0.0,-1.0,-4.3499805263203405e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02107.mat,53.37444444444249,-0.9999999999997758,0.0,-1.0000000000002027,1.0136189289704173e-13,-0.9999999999995945,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02108.mat,53.39944444444249,-1.0000000000001583,-2.5340473224260432e-14,-1.0000000000001648,-2.5340473224260432e-14,-0.9999999999996199,5.0680946448520864e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02109.mat,53.424444444442486,-1.0000000000000824,-1.2670236612130216e-14,-1.0000000000003801,1.9005354918195322e-14,-1.0000000000001013,1.9005354918195322e-14,-1.0,3.383318187138043e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02110.mat,53.449444444442484,-1.0000000000001648,0.0,-1.0000000000004434,0.0,-1.000000000000038,-2.0272378579408345e-13,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02111.mat,53.47444444444248,-0.999999999999962,6.335118306065108e-15,-0.9999999999996706,-6.335118306065108e-15,-0.9999999999997339,1.2670236612130216e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02112.mat,53.49944444444248,-0.999999999999905,1.0136189289704173e-13,-1.0000000000004086,-1.0136189289704173e-13,-0.999999999999471,1.0136189289704173e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02113.mat,53.52444444444248,-1.0000000000000633,2.5340473224260432e-14,-0.9999999999994679,1.583779576516277e-15,-1.000000000000304,3.8010709836390645e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02114.mat,53.54944444444248,-0.999999999999886,0.0,-0.9999999999998099,-3.167559153032554e-14,-0.999999999999962,6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02115.mat,53.57444444444248,-1.0000000000002724,-1.583779576516277e-14,-0.9999999999996706,-1.0136189289704173e-13,-1.0,-1.0136189289704173e-13,-1.0,1.6916590935690214e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02116.mat,53.599444444442476,-1.0000000000001679,0.0,-0.9999999999995439,1.5204283934556258e-13,-0.9999999999997466,-5.0680946448520864e-14,-1.0,5.799974035093787e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02117.mat,53.624444444442474,-1.000000000000228,5.0680946448520864e-14,-0.9999999999995058,7.602141967278129e-14,-0.9999999999996579,-7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02118.mat,53.64944444444247,-1.0000000000001648,0.0,-1.0000000000000127,0.0,-1.0000000000002724,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02119.mat,53.67444444444247,-1.0000000000002913,-1.2670236612130216e-14,-1.0000000000001141,1.0136189289704173e-13,-0.9999999999998163,2.0272378579408345e-13,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02120.mat,53.69944444444247,-0.999999999999962,3.8010709836390645e-14,-1.0000000000004434,0.0,-1.000000000000038,-7.602141967278129e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02121.mat,53.72444444444247,-0.9999999999995945,-1.2670236612130216e-14,-1.0000000000006841,-5.0680946448520864e-14,-0.9999999999997466,2.5340473224260432e-14,-1.0000000000000002,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02122.mat,53.74944444444247,-1.0000000000000318,0.0,-1.0000000000001394,-3.8010709836390645e-14,-0.9999999999997086,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02123.mat,53.774444444442466,-1.0000000000000349,2.5340473224260432e-14,-0.9999999999998131,2.5340473224260432e-14,-0.9999999999997149,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02124.mat,53.799444444442464,-0.9999999999999208,-6.335118306065108e-15,-1.0000000000002092,3.8010709836390645e-14,-0.999999999999981,-2.5340473224260432e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02125.mat,53.82444444444246,-1.0000000000000087,0.0,-0.9999999999999494,-5.0680946448520864e-14,-0.999999999999848,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02126.mat,53.84944444444246,-1.0000000000000318,-1.2670236612130216e-14,-1.0000000000000253,0.0,-0.9999999999999113,5.0680946448520864e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02127.mat,53.87444444444246,-0.999999999999962,-9.502677459097661e-15,-0.9999999999999747,-5.0680946448520864e-14,-0.9999999999999113,5.0680946448520864e-14,-1.0,-2.416655847955745e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02128.mat,53.89944444444246,-0.999999999999962,0.0,-1.000000000000304,-2.5340473224260432e-14,-1.0000000000000253,2.5340473224260432e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02129.mat,53.92444444444246,-0.9999999999999611,0.0,-0.9999999999995439,6.335118306065108e-15,-1.0000000000000253,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02130.mat,53.949444444442456,-1.0000000000000253,0.0,-1.0000000000001774,-1.2670236612130216e-14,-1.0000000000002534,-1.2670236612130216e-14,-1.0,7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02131.mat,53.974444444442454,-1.0000000000000127,0.0,-0.9999999999998543,-2.5340473224260432e-14,-0.999999999999973,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02132.mat,53.99944444444245,-1.0000000000000318,2.5340473224260432e-14,-1.0000000000002092,-1.2670236612130216e-14,-0.999999999999848,-3.8010709836390645e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02133.mat,54.02444444444245,-1.0000000000000056,-6.335118306065108e-15,-0.9999999999997466,2.5340473224260432e-14,-1.000000000000038,-2.5340473224260432e-14,-1.0,4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02134.mat,54.04944444444245,-0.9999999999999937,-1.2670236612130216e-14,-0.9999999999998923,0.0,-1.0000000000003169,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02135.mat,54.07444444444245,-0.9999999999999684,3.8010709836390645e-14,-0.9999999999999684,5.0680946448520864e-14,-0.9999999999998099,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02136.mat,54.09944444444245,-1.0000000000000429,0.0,-0.9999999999998733,-2.0272378579408345e-13,-0.9999999999997846,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02137.mat,54.124444444442446,-0.9999999999999937,2.5340473224260432e-14,-0.9999999999998986,-5.0680946448520864e-14,-1.000000000000038,0.0,-1.0,1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02138.mat,54.149444444442445,-1.000000000000019,-1.2670236612130216e-14,-0.999999999999954,0.0,-0.9999999999998448,0.0,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02139.mat,54.17444444444244,-0.9999999999999548,-3.8010709836390645e-14,-1.0000000000002027,5.0680946448520864e-14,-0.9999999999995945,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02140.mat,54.19944444444244,-1.0000000000000682,-1.583779576516277e-14,-1.0000000000002438,-5.0680946448520864e-14,-1.000000000000225,-5.0680946448520864e-14,-1.0,1.5708263011712342e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02141.mat,54.22444444444244,-0.9999999999999366,6.335118306065108e-15,-1.0000000000001268,2.5340473224260432e-14,-0.9999999999999303,-2.5340473224260432e-14,-1.0,-1.4499935087734468e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02142.mat,54.24944444444244,-1.0000000000001013,-9.502677459097661e-15,-1.0000000000003169,-3.167559153032554e-15,-0.9999999999998099,2.2172914071227877e-14,-1.0,-2.416655847955745e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02143.mat,54.27444444444244,-1.0000000000000444,-1.2670236612130216e-14,-0.9999999999999873,2.5340473224260432e-14,-0.999999999999867,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02144.mat,54.299444444442436,-0.9999999999999113,-3.167559153032554e-14,-1.000000000000076,1.2670236612130216e-14,-1.0,-2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02145.mat,54.324444444442435,-1.000000000000076,-7.602141967278129e-14,-1.0000000000001141,-1.2670236612130216e-14,-1.000000000000152,-3.167559153032554e-14,-1.0,-7.733298713458384e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02146.mat,54.34944444444243,-1.000000000000008,1.583779576516277e-14,-0.9999999999996453,-2.5340473224260432e-14,-1.0000000000001394,-7.602141967278129e-14,-1.0,9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02147.mat,54.37444444444243,-1.0000000000000697,0.0,-1.0,-3.8010709836390645e-14,-0.9999999999999113,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02148.mat,54.39944444444243,-1.000000000000076,-2.5340473224260432e-14,-0.9999999999998226,-1.2670236612130217e-13,-0.9999999999999366,2.5340473224260432e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02149.mat,54.42444444444243,-1.0000000000000429,0.0,-0.999999999999981,-6.335118306065108e-14,-0.9999999999999747,-1.2670236612130216e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02150.mat,54.44944444444243,-1.0000000000000318,1.2670236612130216e-14,-0.9999999999999494,-2.5340473224260432e-14,-1.000000000000228,5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02151.mat,54.474444444442426,-1.0000000000000064,-1.2670236612130216e-14,-0.9999999999998986,1.2670236612130216e-14,-0.9999999999996833,0.0,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02152.mat,54.499444444442425,-1.0000000000000824,2.5340473224260432e-14,-0.9999999999997624,3.8010709836390645e-14,-1.0000000000001268,2.5340473224260432e-14,-1.0,1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02153.mat,54.52444444444242,-1.0000000000000246,1.9005354918195322e-14,-0.9999999999997466,-3.8010709836390645e-14,-1.000000000000152,2.5340473224260432e-14,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02154.mat,54.54944444444242,-1.0000000000000253,2.5340473224260432e-14,-0.9999999999998099,0.0,-0.9999999999997593,2.5340473224260432e-14,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02155.mat,54.57444444444242,-1.0000000000000744,2.5340473224260432e-14,-0.9999999999997973,-2.5340473224260432e-14,-1.000000000000228,-5.0680946448520864e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02156.mat,54.59944444444242,-0.9999999999999557,0.0,-0.9999999999999494,0.0,-1.0000000000001774,0.0,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02157.mat,54.62444444444242,-1.0000000000000318,-1.9005354918195322e-14,-0.9999999999998226,-3.0408567869112516e-13,-0.9999999999998733,-1.5204283934556258e-13,-1.0,-2.8999870175468937e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02158.mat,54.649444444442416,-1.0000000000000047,-9.502677459097661e-15,-1.000000000000228,-2.5340473224260432e-14,-1.0000000000002218,5.0680946448520864e-14,-1.0,-4.83331169591149e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02159.mat,54.674444444442415,-1.0000000000000886,-6.335118306065108e-15,-1.000000000000038,-2.5340473224260432e-14,-1.00000000000019,-6.335118306065108e-15,-1.0,-9.66662339182298e-20
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02160.mat,54.69944444444241,-1.0000000000000506,3.167559153032554e-14,-1.0000000000001013,0.0,-0.9999999999997973,1.2670236612130216e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02161.mat,54.72444444444241,-0.9999999999999366,5.0680946448520864e-14,-0.9999999999999715,3.167559153032554e-15,-1.0000000000000475,2.2172914071227877e-14,-1.0,0.0
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02162.mat,54.74944444444241,-0.9999999999999905,3.8010709836390645e-14,-0.9999999999998352,-3.484315068335809e-14,-1.0000000000000444,3.167559153032554e-15,-1.0,-3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02163.mat,54.77444444444241,-1.0000000000000682,0.0,-1.0000000000002058,-6.335118306065108e-15,-0.9999999999997513,0.0,-1.0,-1.933324678364596e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02164.mat,54.79944444444241,-1.0000000000000253,2.5340473224260432e-14,-1.0000000000000064,1.0136189289704173e-13,-1.0000000000004814,-5.0680946448520864e-14,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02165.mat,54.824444444442406,-0.9999999999999494,-1.2670236612130216e-14,-0.9999999999997466,-3.167559153032554e-15,-1.0000000000000506,-6.335118306065108e-15,-1.0,3.866649356729192e-19
DV_230815_01_Frad9375_Fax0_n5000_T60_WL_A_Nr_02166.mat,54.849444444442405,-0.9999999999999684,-1.2670236612130216e-14,-0.9999999999996199,0.0,-0.9999999999997212,0.0,-1.0,1.933324678364596e-19


==> figs/Results5C.csv <==
xAxis,mean1,mean2,mean3,mean4,mean5,lower_std1,lower_std2,lower_std3,lower_std4,lower_std5,upper_std1,upper_std2,upper_std3,upper_std4,upper_std5
5.112e-05,22.785971447771,19.5029061776223,18.1498645137227,17.7227314161517,17.590525976325,22.0453379810294,19.0539729165365,17.8536369451745,17.3768721521081,17.2425353161112,23.5266049145127,19.9518394387081,18.4460920822709,18.0685906801953,17.9385166365389
0.000428178045112782,22.8228401550906,19.4530861682782,18.1315806061957,17.7322378715367,17.6151129617213,22.0762194384015,18.9304781055252,17.8021292888098,17.4019487329473,17.3092838215462,23.5694608717797,19.9756942310312,18.4610319235816,18.062527010126,17.9209421018965
0.000805236090225564,22.7852877933788,19.4758519333691,18.1580860209708,17.7328562763801,17.6066219343458,22.0523254516012,18.9653349322639,17.848245777229,17.3709425935412,17.2356298980747,23.5182501351563,19.9863689344743,18.4679262647126,18.0947699592191,17.9776139706169
0.00118229413533835,22.7466530066034,19.4609299959157,18.1484822462948,17.7523366214313,17.5735485520705,22.0024306431103,18.9558969906136,17.8833903128182,17.4393096531816,17.1915201417615,23.4908753700965,19.9659630012178,18.4135741797714,18.065363589681,17.9555769623796
0.00155935218045113,22.7501772831097,19.4430631059754,18.1326426183449,17.7583350603684,17.5853978425309,22.0145011851781,18.9501005869138,17.8377351168827,17.4437847884987,17.2081053487911,23.4858533810414,19.936025625037,18.4275501198071,18.072885332238,17.9626903362707
0.00193641022556391,22.7770093479402,19.4558159448121,18.0453692283299,17.6951476275256,17.5918457344211,22.0128165515118,18.9688448968459,17.7901138235359,17.3719365621783,17.2564162391819,23.5412021443686,19.9427869927783,18.3006246331238,18.0183586928729,17.9272752296604
0.00231346827067669,22.7680801694745,19.4825337882892,18.0976672744999,17.72171879987,17.6113700893989,22.0554662636683,19.0001346879388,17.8177935395943,17.4283169369015,17.2881777816963,23.4806940752807,19.9649328886397,18.3775410094056,18.0151206628385,17.9345623971014
0.00269052631578947,22.7798561452246,19.4602361928334,18.1405721395242,17.7315979710221,17.6347764825177,22.0155433204693,18.9992022581743,17.8494427609537,17.4152392471238,17.3137565369434,23.5441689699799,19.9212701274925,18.4317015180946,18.0479566949203,17.9557964280919
0.00306758436090226,22.7409396044657,19.4434060727131,18.1124117499233,17.7424548939958,17.5977291217555,21.9683676047813,18.9856409889825,17.8219195810666,17.4292126723469,17.2342061625022,23.5135116041501,19.9011711564437,18.4029039187799,18.0556971156447,17.9612520810088
0.00344464240601504,22.7153660790875,19.4399038448929,18.0936221587799,17.7537908441832,17.5974325819363,21.990147562762,18.9733306871682,17.7839736041972,17.396964802285,17.2558347983996,23.4405845954129,19.9064770026176,18.4032707133627,18.1106168860814,17.9390303654731
0.00382170045112782,22.7825427711905,19.5141120727218,18.1061005520559,17.7535363542021,17.5696905821592,22.0507106733829,19.0464426248181,17.8337224017181,17.3523284736067,17.2389468879835,23.5143748689981,19.9817815206256,18.3784787023937,18.1547442347974,17.9004342763349
0.0041987584962406,22.7334321090372,19.4894037698492,18.0804825749972,17.7487900059391,17.6073013300703,22.019738883468,19.0165180780016,17.7910131237487,17.3908116205955,17.2949569197403,23.4471253346064,19.9622894616968,18.3699520262458,18.1067683912828,17.9196457404004
0.00457581654135338,22.7148769716827,19.4300547973701,18.0877432341083,17.7562646583555,17.5651989344188,21.943483741214,18.9552752807609,17.8161965954423,17.4070035399498,17.2443575195951,23.4862702021514,19.9048343139793,18.3592898727744,18.1055257767613,17.8860403492426
0.00495287458646616,22.7322899862717,19.4287620400158,18.0743212422907,17.7577782498077,17.5788769253136,21.9983341539612,18.9797062083228,17.8072941097143,17.4297857132033,17.2230328428761,23.4662458185822,19.8778178717088,18.3413483748671,18.0857707864121,17.9347210077512
0.00532993263157895,22.7076001269321,19.4345431771867,18.0868929272598,17.7545348039905,17.6380727707419,21.9860118146864,18.9579559449029,17.7968062154507,17.4327767294364,17.2962675110121,23.4291884391778,19.9111304094706,18.376979639069,18.0762928785445,17.9798780304716
0.00570699067669173,22.7056606399084,19.4170574345694,18.1051060183822,17.7361185589475,17.5968942283841,21.9426812059685,18.9284258050589,17.8232895447033,17.3891791858439,17.2466641965956,23.4686400738482,19.90568906408,18.3869224920611,18.083057932051,17.9471242601726
0.00608404872180451,22.6705486816289,19.4287084677633,18.0981899328233,17.7481296385514,17.5650971189192,21.9359029878845,18.9360443805848,17.774598478054,17.4299718241159,17.2401467534638,23.4051943753734,19.9213725549418,18.4217813875927,18.066287452987,17.8900474843745
0.00646110676691729,22.6848738738835,19.4355941049088,18.1165498490983,17.7253095502996,17.5872763711475,21.9381131522801,18.9720537343402,17.8354913110966,17.3692519470525,17.261946283353,23.4316345954869,19.8991344754774,18.3976083871,18.0813671535467,17.9126064589421
0.00683816481203007,22.6765082011518,19.4478329542664,18.0821071470503,17.7292535400422,17.6004454457937,21.9218415102105,18.9680542451154,17.7946759237237,17.3923805449005,17.2615418400115,23.4311748920932,19.9276116634175,18.3695383703768,18.0661265351839,17.939349051576
0.00721522285714286,22.6530926286541,19.4538710213344,18.105974355132,17.7315424512583,17.5747814405364,21.892024062059,18.9907349635007,17.7856066003483,17.3913563812806,17.1977527226785,23.4141611952492,19.9170070791682,18.4263421099158,18.0717285212361,17.9518101583944
0.00759228090225564,22.6721898399015,19.4049496621375,18.0933781170834,17.7578183769721,17.5944967702287,21.9296530862965,18.9662649233306,17.7770585293233,17.4147324059854,17.1925350199483,23.4147265935065,19.8436344009443,18.4096977048436,18.1009043479587,17.9964585205092
0.00796933894736842,22.6969473865653,19.3957270789041,18.0898645048179,17.7225969063011,17.5827892653554,21.9142833417601,18.9426872432361,17.7967594960792,17.3706923284776,17.2083240273443,23.4796114313705,19.8487669145722,18.3829695135566,18.0745014841247,17.9572545033665
0.0083463969924812,22.6419615959248,19.3823823328094,18.0926669094249,17.7468734765944,17.5886453729265,21.8505424402436,18.9064727500886,17.7514835811565,17.4143304404244,17.2364796995723,23.433380751606,19.8582919155302,18.4338502376932,18.0794165127644,17.9408110462807
0.00872345503759398,22.6378912287475,19.4266536435371,18.0976800622647,17.7454677925463,17.589457906644,21.8721432309764,18.9814497923981,17.8293200020683,17.4272092340207,17.1819071070167,23.4036392265186,19.8718574946761,18.366040122461,18.0637263510718,17.9970087062714
0.00910051308270676,22.6247266847535,19.4082004399802,18.079974614498,17.7387588872006,17.6011479605566,21.852245441464,19.0014870239533,17.7643632745153,17.3788697656532,17.2454392108535,23.397207928043,19.814913856007,18.3955859544807,18.098648008748,17.9568567102597
0.00947757112781955,22.5925854988378,19.3847740956196,18.092277277357,17.7357776175369,17.6186619020773,21.8268827399167,18.9272910482228,17.8108683620162,17.4115802072687,17.2737512459534,23.358288257759,19.8422571430165,18.3736861926977,18.059975027805,17.9635725582013
0.00985462917293233,22.6337459002039,19.3700839005482,18.1183516299082,17.7264207157503,17.5783966383614,21.8325975830546,18.9257330088266,17.8630427379494,17.4133801611147,17.1811141720355,23.4348942173532,19.8144347922698,18.3736605218669,18.039461270386,17.9756791046872
0.0102316872180451,22.5895883845225,19.4229926370665,18.116035303004,17.745557150744,17.5822652094985,21.7976703792679,18.9705374592053,17.8579821902929,17.396542850389,17.1909110173887,23.3815063897771,19.8754478149276,18.3740884157151,18.0945714510989,17.9736194016083
0.0106087452631579,22.5368431356308,19.4141001125016,18.0791695307783,17.7308034937506,17.5872128044619,21.7871874846584,18.9570770883623,17.8276381908698,17.3630477920731,17.223095343695,23.2864987866033,19.871123136641,18.3307008706868,18.0985591954282,17.9513302652288
0.0109858033082707,22.5762798392458,19.3928229346721,18.0391339775396,17.7089293660131,17.554979693895,21.7705291686165,18.9308601719733,17.7745854479716,17.3503267988476,17.2012714939966,23.3820305098751,19.8547856973709,18.3036825071076,18.0675319331786,17.9086878937935
0.0113628613533835,22.5690492213521,19.3629905811345,18.0980357002165,17.7295294082978,17.5483005829444,21.7875249081657,18.9246772133875,17.871955105092,17.3888671408526,17.2221880177043,23.3505735345384,19.8013039488814,18.324116295341,18.070191675743,17.8744131481845
0.0117399193984962,22.5689988012631,19.3957951553034,18.113169500224,17.7292645758075,17.5861026516996,21.7913550546485,18.9499299349347,17.8604437420082,17.3919433591407,17.2068873608515,23.3466425478777,19.8416603756722,18.3658952584397,18.0665857924744,17.9653179425476
0.012116977443609,22.5809810891167,19.4011971516933,18.1142543699657,17.7489468045699,17.5933491414352,21.7944977287139,18.9465708523662,17.854694773605,17.4222676568074,17.2275279241315,23.3674644495196,19.8558234510205,18.3738139663263,18.0756259523323,17.9591703587389
0.0124940354887218,22.550424204346,19.4193532326886,18.1065652783334,17.7528660603798,17.5992404798939,21.7523627935707,18.9425313183402,17.8210961599594,17.4063948634434,17.2589490398462,23.3484856151214,19.8961751470369,18.3920343967074,18.0993372573161,17.9395319199416
0.0128710935338346,22.5324338977996,19.3689830037734,18.0691147891316,17.7470377957524,17.5403559184772,21.7108882293399,18.9146788405024,17.8358359440656,17.4184989594186,17.1932821978831,23.3539795662592,19.8232871670444,18.3023936341975,18.0755766320862,17.8874296390714
0.0132481515789474,22.5566683393561,19.4145153557645,18.0972393503607,17.7110002778427,17.5668640073019,21.7076858513886,18.9376478576922,17.8091022139726,17.3530144108609,17.2143873943352,23.4056508273235,19.8913828538367,18.3853764867489,18.0689861448245,17.9193406202687
0.0136252096240601,22.5342385227573,19.3786582368312,18.0752675530088,17.7163147796054,17.5887047687491,21.7272971152886,18.9056848892787,17.8013571994555,17.4230035361454,17.2471605463599,23.341179930226,19.8516315843838,18.3491779065622,18.0096260230653,17.9302489911383
0.0140022676691729,22.5275527442718,19.4508649390821,18.075911389898,17.7423219203644,17.622691706424,21.7301849850374,19.0015446961071,17.8136842953355,17.4378319215404,17.2779361584569,23.3249205035063,19.9001851820571,18.3381384844605,18.0468119191883,17.9674472543912
0.0143793257142857,22.5436878577085,19.4332750966662,18.10552380221,17.7308662792285,17.5813571636705,21.7330026351709,18.9531869282184,17.8478906396508,17.4156051672458,17.2129401380389,23.3543730802461,19.9133632651141,18.3631569647691,18.0461273912112,17.9497741893021
0.0147563837593985,22.4613780809176,19.4007437891338,18.0928569981175,17.7331784828615,17.5913236152226,21.6554028707512,18.9254252238672,17.8329499465241,17.4150313155994,17.2400880920955,23.267353291084,19.8760623544004,18.3527640497108,18.0513256501236,17.9425591383497
0.0151334418045113,22.4508456913654,19.4274036676355,18.082992217511,17.7447363449361,17.6279914891703,21.6671364033361,18.9294885040267,17.8057443383942,17.4263629517204,17.2700412216817,23.2345549793947,19.9253188312443,18.3602400966277,18.0631097381518,17.9859417566589
0.0155104998496241,22.4692973501081,19.4175069443425,18.1056362005084,17.7349065568936,17.5932654412834,21.6944004414971,18.9471802143725,17.8528960926992,17.4503249808512,17.2128771744678,23.244194258719,19.8878336743126,18.3583763083177,18.0194881329361,17.9736537080991
0.0158875578947368,22.4658431137315,19.4278324052081,18.0949502560074,17.7109771902817,17.5977280326712,21.6652588811263,18.9360467674253,17.8309990531089,17.3980431715914,17.2325779825253,23.2664273463367,19.919618042991,18.3589014589059,18.0239112089719,17.962878082817
0.0162646159398496,22.4213995801869,19.4290529545952,18.115624379019,17.7461642885448,17.6120498542692,21.6443362894196,18.9180341750021,17.844108984549,17.4335469849472,17.2398158347935,23.1984628709543,19.9400717341883,18.3871397734891,18.0587815921425,17.9842838737449
0.0166416739849624,22.4521896180699,19.4367277841327,18.129186927221,17.7503712251707,17.6640824363126,21.6397801015543,18.8969343007397,17.8942632458652,17.4369115209043,17.3189247722521,23.2645991345856,19.9765212675257,18.3641106085768,18.0638309294371,18.009240100373
0.0170187320300752,22.4159121658023,19.4043205570465,18.1049270636749,17.7277805489158,17.6760278264372,21.6100428409667,18.9197775235814,17.8609496473162,17.4542769089163,17.3213829735775,23.2217814906379,19.8888635905116,18.3489044800336,18.0012841889154,18.0306726792969
0.017395790075188,22.374830989391,19.4416928142441,18.0980895117839,17.7526082563954,17.6521350556264,21.5776867652622,18.9281366790666,17.8395836202083,17.4587631595113,17.2690653065538,23.1719752135198,19.9552489494217,18.3565954033594,18.0464533532794,18.035204804699
0.0177728481203007,22.4184706398148,19.4188615565825,18.1196864683581,17.7589499004587,17.658374156201,21.6099790386335,18.9360482947097,17.8260743747038,17.4493448718018,17.2573640159873,23.226962240996,19.9016748184553,18.4132985620125,18.0685549291156,18.0593842964148
0.0181499061654135,22.392985783333,19.379080390496,18.1149587996775,17.7691624400085,17.6759300574726,21.569609739509,18.9034752425442,17.8573353441527,17.421767623035,17.2769030744051,23.216361827157,19.8546855384478,18.3725822552023,18.1165572569821,18.0749570405402
0.0185269642105263,22.3662093426921,19.4318460788389,18.1312897486203,17.7675111496336,17.6765702525929,21.5400795727709,18.9474225390037,17.8706460881408,17.4870460426022,17.32335593685,23.1923391126133,19.9162696186741,18.3919334090997,18.047976256665,18.0297845683358
0.0189040222556391,22.3729228541113,19.4039576607632,18.1354501378773,17.8068809653737,17.6665672516829,21.5545714797153,18.8925295090195,17.8585564635048,17.50664348414,17.3017753661104,23.1912742285073,19.9153858125069,18.4123438122498,18.1071184466075,18.0313591372554
0.0192810803007519,22.3365471437494,19.4127073659298,18.1578830622381,17.7802593181386,17.7112899121172,21.5069278996968,18.9059654125165,17.8944220862751,17.4495903601682,17.3532350126698,23.166166387802,19.9194493193432,18.421344038201,18.1109282761091,18.0693448115646
0.0196581383458647,22.377821260296,19.4233613675133,18.1744883895824,17.7963892717889,17.7372256790737,21.5457007379456,18.9015644919453,17.9202170648644,17.5007838915507,17.3628530396934,23.2099417826464,19.9451582430813,18.4287597143005,18.091994652027,18.1115983184541
0.0200351963909774,22.3681349845925,19.4271609391361,18.2020759276532,17.8060444056873,17.6624349314212,21.5251466835896,18.9017108564754,17.914393413584,17.470023469188,17.3022066306588,23.2111232855955,19.9526110217969,18.4897584417224,18.1420653421867,18.0226632321836
0.0204122544360902,22.3208318210445,19.4349537438165,18.1742767052723,17.7930947623562,17.7062395152749,21.4405056194107,18.937466908348,17.9353182327388,17.5012134101909,17.3854256890369,23.2011580226784,19.932440579285,18.4132351778058,18.0849761145215,18.0270533415129
0.020789312481203,22.3157098200685,19.4019103822667,18.1689970679512,17.7861526549984,17.7045475770742,21.4649848955074,18.9175557320342,17.8504627025669,17.4511835743435,17.345296159517,23.1664347446296,19.8862650324991,18.4875314333356,18.1211217356533,18.0637989946314
0.0211663705263158,22.3116925408543,19.4219459902558,18.2238270233615,17.7748930285516,17.7043020570073,21.4766991805135,18.9178993913356,17.9477495060065,17.4827611343021,17.3162417773259,23.1466859011951,19.9259925891761,18.4999045407166,18.0670249228011,18.0923623366887
0.0215434285714286,22.3658861219197,19.4506479677809,18.1823741307956,17.8292420312073,17.7440870039309,21.5237869930567,18.9270655626807,17.8966783177222,17.4573816338522,17.3648087313547,23.2079852507828,19.974230372881,18.4680699438689,18.2011024285624,18.1233652765072
0.0219204866165413,22.3702265582791,19.4438276971721,18.1886538482953,17.8351990573606,17.6802247274717,21.5158232522322,18.9364183368609,17.9046647924633,17.5169186275226,17.3172250048871,23.2246298643259,19.9512370574833,18.4726429041274,18.1534794871987,18.0432244500563
0.0222975446616541,22.3499664483681,19.4454916942063,18.2159945339809,17.8529845424971,17.7028003700051,21.498126482102,18.9371667263162,17.9065701769395,17.5414679510666,17.3606124866879,23.2018064146341,19.9538166620965,18.5254188910223,18.1645011339275,18.0449882533223
0.0226746027067669,22.3189119387006,19.469091751558,18.2073090175659,17.8734237907176,17.6930232838126,21.4772255812659,18.9864517195939,17.9240757002014,17.5654882728594,17.35385225449,23.1605982961354,19.9517317835221,18.4905423349304,18.1813593085759,18.0321943131353
0.0230516607518797,22.3332427388709,19.4745123837696,18.2269320027053,17.8866669174203,17.7307191547944,21.5108653591059,18.9462158381342,17.9594244032951,17.5776355741201,17.4056105696435,23.155620118636,20.0028089294051,18.4944396021155,18.1956982607206,18.0558277399452
0.0234287187969925,22.282755439295,19.4458226024417,18.246519565512,17.8553989675034,17.7563823448395,21.458369005832,18.8941325193203,17.9749179271288,17.5315945738495,17.4065315510432,23.107141872758,19.9975126855632,18.5181212038952,18.1792033611573,18.1062331386358
0.0238057768421053,22.3039655810635,19.4734546083294,18.2384958849909,17.8730001799906,17.7647468677034,21.4716657806762,18.9482752646866,17.9521975047349,17.5964238503972,17.4091181084598,23.1362653814508,19.9986339519722,18.5247942652468,18.149576509584,18.120375626947
0.024182834887218,22.3011212722759,19.4680542967095,18.2798256857589,17.893286003252,17.7540007687301,21.460316119743,18.9424785593602,18.0145660344973,17.5455297664293,17.4252372186638,23.1419264248087,19.9936300340588,18.5450853370205,18.2410422400748,18.0827643187963
0.0245598929323308,22.2892970460501,19.4694731693717,18.2748556722498,17.886510365047,17.791939516446,21.4927551110235,18.9337575845337,17.9926404015316,17.5495303529674,17.461826233979,23.0858389810768,20.0051887542096,18.5570709429679,18.2234903771267,18.122052798913
0.0249369509774436,22.2842374156306,19.5048196095743,18.2665903314434,17.8701440331653,17.7916570541256,21.4798729986811,18.9466152064684,17.978682575483,17.5409843001226,17.4636384665423,23.0886018325801,20.0630240126803,18.5544980874038,18.1993037662079,18.1196756417088
0.0253140090225564,22.2912065746027,19.5208757813263,18.3142590535429,17.9283925453997,17.7960528180707,21.4788248226347,18.984473390357,18.0231767087175,17.6174504673285,17.451954803602,23.1035883265706,20.0572781722957,18.6053413983682,18.2393346234709,18.1401508325394
0.0256910670676692,22.2924957204684,19.5583976306979,18.3395399206362,17.9374535429365,17.7733479907328,21.4953287584883,18.97669672506,18.0778308252344,17.6374291383836,17.4234854331577,23.0896626824485,20.1400985363357,18.601249016038,18.2374779474894,18.1232105483079
0.0260681251127819,22.25011747286,19.540348739595,18.3401677659823,17.9599728499395,17.7597432729804,21.4406997127428,18.9813243724559,18.0216545082861,17.6353033507337,17.4371081764998,23.0595352329773,20.099373106734,18.6586810236786,18.2846423491453,18.082378369461
0.0264451831578947,22.2975827088857,19.5378796041941,18.3675144511584,18.0009171262246,17.8144404003296,21.4831898783874,19.0071073401574,18.0577543383727,17.6717616989721,17.4789232254798,23.111975539384,20.0686518682308,18.6772745639441,18.3300725534771,18.1499575751794
0.0268222412030075,22.3382632171969,19.5662978395087,18.3800884299427,17.9896750674843,17.8774668276867,21.4917169836482,19.0158709997593,18.0646042259937,17.6859469679625,17.5234547235237,23.1848094507456,20.1167246792581,18.6955726338917,18.2934031670061,18.2314789318496
0.0271992992481203,22.3455936677254,19.5823450338162,18.3427828263852,17.9835358200501,17.8851159946933,21.4815756683149,19.0101552596344,18.0769829950271,17.6594292930817,17.547363430363,23.209611667136,20.1545348079979,18.6085826577432,18.3076423470185,18.2228685590236
0.0275763572932331,22.3363143700607,19.6013348804245,18.3534193100728,17.9748492561921,17.8745810175677,21.5237026668991,19.033967491521,18.0983205405041,17.6050418636006,17.5372733650122,23.1489260732222,20.1687022693281,18.6085180796414,18.3446566487835,18.2118886701233
0.0279534153383459,22.3560903280339,19.6324737081686,18.404321034163,17.9677695297856,17.8717025530893,21.5120061049313,19.0861170706594,18.1123909305193,17.6226768595558,17.5196949847211,23.2001745511366,20.1788303456779,18.6962511378067,18.3128622000153,18.2237101214576
0.0283304733834586,22.3268273164294,19.6316295436069,18.4194425540139,18.0219317836382,17.9298346004025,21.4951594938424,19.0262714663947,18.1502143584049,17.6995530472388,17.5937324805616,23.1584951390164,20.236987620819,18.6886707496228,18.3443105200376,18.2659367202434
0.0287075314285714,22.3082559918075,19.6556716564797,18.4691797643483,18.0543241870855,17.9637026573739,21.5109741896779,18.9982071714765,18.1995866155776,17.7438829125533,17.6303738463048,23.1055377939371,20.3131361414829,18.7387729131189,18.3647654616178,18.2970314684429
0.0290845894736842,22.3186550328027,19.7055779447812,18.480830955034,18.0716322129837,17.9677707075381,21.5308519085243,19.0562218253719,18.181676266623,17.7725608045875,17.6499344181326,23.1064581570811,20.3549340641905,18.779985643445,18.3707036213799,18.2856069969436
0.029461647518797,22.3382622112345,19.6905744247739,18.4694292207144,18.1169332011551,17.9897885508184,21.4643855440247,19.0730662821493,18.19859216391,17.8190781416511,17.6705873904821,23.2121388784443,20.3080825673985,18.7402662775189,18.414788260659,18.3089897111546
0.0298387055639098,22.371310065677,19.7101261740655,18.4850390475144,18.1084120935112,18.0224708878442,21.5554019941314,19.0850747613049,18.2059737193144,17.794606207133,17.6934584701845,23.1872181372226,20.3351775868262,18.7641043757143,18.4222179798894,18.351483305504
0.0302157636090226,22.3656686466983,19.7956227057611,18.5298789539492,18.1444144427087,18.0021564392617,21.5481972468787,19.1264984224817,18.2100346260573,17.8354182804937,17.6654918737699,23.1831400465179,20.4647469890406,18.849723281841,18.4534106049237,18.3388210047534
0.0305928216541353,22.3418040899613,19.832619308772,18.5888807572065,18.1749576579958,18.0766691678894,21.506259857633,19.1507842722624,18.3218150802487,17.8763743560932,17.7029794940896,23.1773483222896,20.5144543452815,18.8559464341643,18.4735409598984,18.4503588416892
0.0309698796992481,22.3749725863846,19.8635737405808,18.6035102282181,18.1598132728111,18.1342776979561,21.5310472965918,19.155615064162,18.2789162454921,17.851459453301,17.782224711834,23.2188978761774,20.5715324169997,18.9281042109441,18.4681670923212,18.4863306840781
0.0313469377443609,22.3570817940054,19.897800783864,18.6492867748998,18.2107383348141,18.1435356389938,21.5679829208243,19.1995716487992,18.3499641833226,17.8942594201672,17.7945925101022,23.1461806671865,20.5960299189288,18.948609366477,18.5272172494609,18.4924787678854
0.0317239957894737,22.4534771290078,19.9175176643802,18.6555316975767,18.2357566514214,18.1764201213039,21.597881602236,19.2116488776262,18.3465034105847,17.8757296297374,17.7870448936349,23.3090726557797,20.6233864511341,18.9645599845686,18.5957836731054,18.5657953489729
0.0321010538345865,22.4338658715171,19.9313839341693,18.6956426570231,18.294315945287,18.2686305403511,21.5535405910303,19.2113085096013,18.3953658789292,17.9319408352339,17.8803772799757,23.314191152004,20.6514593587374,18.995919435117,18.6566910553402,18.6568838007266
0.0324781118796992,22.4390845020309,19.9780800510543,18.6771136868223,18.2944247829902,18.3176345140142,21.5738678541344,19.2607066588265,18.3827187756245,17.9314636233879,17.8861726051886,23.3043011499273,20.6954534432821,18.97150859802,18.6573859425924,18.7490964228399
0.032855169924812,22.4317362259058,20.0025247514769,18.7507062149391,18.2892795932091,18.3475328444871,21.597181701857,19.2498495924254,18.4391476710899,17.9638915682439,17.927627440584,23.2662907499547,20.7551999105285,19.0622647587884,18.6146676181743,18.7674382483902
0.0332322279699248,22.46498156068,20.0495799573265,18.7564473697357,18.3435528321826,18.4157579271792,21.6245873196456,19.2726503406095,18.4701579831464,18.0093948551566,17.9767757126116,23.3053758017144,20.8265095740434,19.042736756325,18.6777108092086,18.8547401417468
0.0336092860150376,22.5132442101417,20.0924314954156,18.7809232939137,18.3904193779559,18.4468173947425,21.6632570823078,19.2885314987099,18.4445746340842,18.0531272579963,17.9788498646234,23.3632313379756,20.8963314921212,19.1172719537431,18.7277114979155,18.9147849248615
0.0339863440601504,22.5489415880368,20.1032553378576,18.8102572933058,18.4269215921904,18.5370677025522,21.6666221485111,19.2979401091973,18.4823413682094,18.1067302133629,17.9806456809565,23.4312610275624,20.9085705665179,19.1381732184022,18.747112971018,19.0934897241479
0.0343634021052632,22.5345812277944,20.1580546515351,18.8793898152612,18.4847734801984,18.6559778533255,21.6575652260253,19.3668176326828,18.5465451670117,18.119163766346,18.0222455015824,23.4115972295634,20.9492916703875,19.2122344635108,18.8503831940509,19.2897102050686
0.0347404601503759,22.5727678873935,20.1781680407225,18.9387484612097,18.5352746669619,18.691975388173,21.6926608165958,19.3786356184976,18.5858562706082,18.1529630331867,17.9736742421203,23.4528749581912,20.9777004629473,19.2916406518111,18.9175863007372,19.4102765342256
0.0351175181954887,22.6011856494874,20.2560722861915,19.009751255196,18.5514869384681,18.8433973666528,21.7294253775032,19.4504171087084,18.6388799030036,18.1597827313227,18.055642716486,23.4729459214716,21.0617274636747,19.3806226073883,18.9431911456135,19.6311520168195
0.0354945762406015,22.6365696593756,20.3013116221438,19.0375544541454,18.6331373955016,18.95036182562,21.7687130882766,19.4316894915937,18.6299024778388,18.2474283661618,18.0819362695862,23.5044262304746,21.170933752694,19.4452064304519,19.0188464248414,19.8187873816538
0.0358716342857143,22.6335436514576,20.3339396744408,19.0754111774412,18.6640831984075,19.1066137404207,21.7535904235648,19.4278660187613,18.6338229259781,18.2132100954648,18.1517437001359,23.5134968793503,21.2400133301204,19.5169994289043,19.1149563013503,20.0614837807055
0.0362486923308271,22.6972994602884,20.3823213381711,19.1529653274094,18.7136377575291,19.265501992179,21.8213789285328,19.4920266457035,18.69498385901,18.2563846130969,18.1808775331893,23.5732199920441,21.2726160306387,19.6109467958088,19.1708909019613,20.3501264511688
0.0366257503759398,22.672341563295,20.4934418899036,19.2332154641995,18.8026496274117,19.4429036350163,21.7934443023198,19.6206948529892,18.6623588640904,18.301840200058,18.2590610757658,23.5512388242701,21.366188926818,19.8040720643085,19.3034590547653,20.6267461942668
0.0370028084210526,22.7200303310712,20.5056057621848,19.2708240557357,18.9183988881565,19.6450353985014,21.8236384716223,19.6126163728624,18.6347008065362,18.391847411087,18.3018360621893,23.6164221905201,21.3985951515072,19.9069473049352,19.4449503652261,20.9882347348135
0.0373798664661654,22.7749778286015,20.6004728936799,19.390326410591,19.0111513799942,19.8904604450251,21.8946207047145,19.6908602572467,18.7083477559256,18.4036215738389,18.4862687678863,23.6553349524885,21.510085530113,20.0723050652563,19.6186811861496,21.294652122164
0.0377569245112782,22.7641137123038,20.6243308987438,19.4968329679411,19.1277935857717,20.1072918898834,21.8685546599456,19.7049258205783,18.8000973967583,18.4771632833123,18.5868036205475,23.6596727646621,21.5437359769094,20.193568539124,19.7784238882311,21.6277801592194
0.038133982556391,22.8479145211194,20.750334192945,19.6190869355711,19.2578056447654,20.3925505401148,21.9785554505769,19.8136242984634,18.8648479438006,18.5631118641053,18.729545712792,23.7172735916619,21.6870440874266,20.3733259273415,19.9524994254255,22.0555553674375
0.0385110406015038,22.8408005471984,20.8736671901353,19.7601583632833,19.3574214814402,20.6852513596297,22.0020731274644,19.964239943986,18.8935582421897,18.5466128537509,18.8997080681221,23.6795279669324,21.7830944362846,20.6267584843768,20.1682301091296,22.4707946511373
0.0388880986466165,22.896029383334,20.8832473607719,19.8351745768182,19.5023764215078,20.9926415194406,22.0559460372453,19.95789998343,19.0573991249738,18.5539463058374,19.0767831107636,23.7361127294227,21.8085947381139,20.6129500286627,20.4508065371783,22.9084999281176
0.0392651566917293,22.8973429773123,21.0034014753949,19.9996846101246,19.716291218204,21.314198894451,22.0283567787195,20.0684669094517,19.0997319961289,18.7246872382696,19.3579719492887,23.7663291759051,21.9383360413382,20.8996372241203,20.7078951981383,23.2704258396133
0.0396422147368421,22.9528659228875,21.1030765063693,20.1277465375143,19.8872404770889,21.6465220525201,22.1186893833563,20.1847568816327,19.1820096020202,18.8297410855156,19.5901931430535,23.7870424624186,22.0213961311059,21.0734834730085,20.9447398686621,23.7028509619867
0.0400192727819549,23.0190050485679,21.1550057441199,20.3278384622773,20.1122149144415,22.0315771212045,22.1922636550897,20.2026946877298,19.3769607055439,19.0081022100084,19.8364173025891,23.8457464420461,22.10731680051,21.2787162190107,21.2163276188747,24.2267369398199
0.0403963308270677,23.0746123524236,21.2382174289764,20.4951676284177,20.341839703105,22.3770913895595,22.2391001260274,20.3228426662278,19.5590548683341,19.1567643585091,20.117349843206,23.9101245788199,22.153592191725,21.4312803885013,21.526915047701,24.636832935913
0.0407733888721804,23.1066185063519,21.3461999214116,20.7010831117155,20.5740651789194,22.7629024032942,22.3176355331118,20.37960493784,19.7256057338921,19.3233055003566,20.4085710013364,23.8956014795921,22.3127949049831,21.6765604895389,21.8248248574821,25.1172338052519
0.0411504469172932,23.1397211537941,21.4640672312441,20.8920882689015,20.8688159861422,23.176082395747,22.3365430421851,20.5029090373499,19.9032611729009,19.5959842399311,20.7339215357363,23.942899265403,22.4252254251382,21.880915364902,22.1416477323533,25.6182432557578
0.041527504962406,23.2114676387699,21.5932716297712,21.136129694992,21.1511627633409,23.5338004392977,22.3963246958919,20.6616142134758,20.1359825991859,19.8630883382387,21.0214565177757,24.0266105816479,22.5249290460665,22.136276790798,22.4392371884431,26.0461443608197
0.0419045630075188,23.2909322625973,21.7028899238616,21.307388401324,21.484054589551,23.9634086773404,22.4820312976546,20.7790473868505,20.2593417230677,20.1466673491404,21.3908020066032,24.09983322754,22.6267324608726,22.3554350795803,22.8214418299615,26.5360153480777
0.0422816210526316,23.2963713784308,21.8035945344021,21.5656036674317,21.8009242955343,24.3646475234361,22.4748983932313,20.8168911356333,20.552752899445,20.4250499027163,21.7212574544264,24.1178443636304,22.7902979331709,22.5784544354184,23.1767986883523,27.0080375924459
0.0426586790977444,23.3304818689757,21.8974884036402,21.7573931302799,22.0779002844171,24.7766705191557,22.5194589322191,20.9322979519963,20.7414444076403,20.7061168712205,22.0791160046573,24.1415048057322,22.8626788552842,22.7733418529195,23.4496836976138,27.4742250336541
0.0430357371428571,23.3924869185563,22.0320388531009,21.9945252190707,22.4169880769179,25.305007848939,22.5796618226942,21.1012945803314,21.0012015385287,21.0836585368383,22.4912316417352,24.2053120144185,22.9627831258704,22.9878488996128,23.7503176169975,28.1187840561429
0.0434127951879699,23.4852442666545,22.1397816839398,22.2059617612004,22.7573555887256,25.7543705152467,22.6444574230661,21.2180384306535,21.1453025658754,21.3915478208569,22.8679360366375,24.326031110243,23.0615249372261,23.2666209565254,24.1231633565943,28.6408049938559
0.0437898532330827,23.5259903534041,22.2719667990448,22.524597819059,23.0704354721495,26.2546544185989,22.7457678650157,21.2772592857103,21.4344324539848,21.651720435769,23.2997465201338,24.3062128417924,23.2666743123793,23.6147631841331,24.48915050853,29.2095623170641
0.0441669112781955,23.6098571392815,22.4611139056965,22.6976185672003,23.418547267255,26.743174448889,22.7952353411904,21.5271050787935,21.6256235833496,21.9771670820999,23.7176770015218,24.4244789373726,23.3951227325995,23.769613551051,24.85992745241,29.7686718962563
0.0445439693233083,23.6508214623346,22.5731927358863,22.954081821126,23.7619128872812,27.3671729244376,22.8309839743923,21.6573976206654,21.9554065738254,22.3125918273494,24.1105152773079,24.4706589502768,23.4889878511071,23.9527570684265,25.2112339472131,30.6238305715673
0.044921027368421,23.7217815613837,22.7462560064854,23.2277339118695,24.1180858108441,27.7799230322771,22.8676003225386,21.8036454714584,22.1632858204506,22.6389999409714,24.6171302038147,24.5759628002287,23.6888665415125,24.2921820032884,25.5971716807167,30.9427158607395
0.0452980854135338,23.7808710408959,22.8858213757428,23.4896242218853,24.4634239907896,28.3078527922362,22.9876086903611,21.9311020140105,22.4103591982511,23.0345694134952,25.1234311777276,24.5741333914308,23.8405407374751,24.5688892455196,25.8922785680839,31.4922744067447
0.0456751434586466,23.8145643224471,23.0344690553707,23.7702458513868,24.8729691981653,28.88899535849,23.0218424224504,22.0950695914163,22.6908266888644,23.3623843028063,25.6494289777993,24.6072862224439,23.973868519325,24.8496650139093,26.3835540935242,32.1285617391807
0.0460522015037594,23.8650946500885,23.1595547590369,24.0566318908078,25.2774785813289,29.4017821944044,23.0462590048493,22.2200357486632,22.9131872626027,23.7258422683499,26.0750968004139,24.6839302953276,24.0990737694106,25.2000765190128,26.8291148943078,32.728467588395
0.0464292595488722,23.954403082846,23.3085616444074,24.360785205082,25.6825034998042,29.9459464778937,23.0741308093903,22.3594856864231,23.0381581883433,24.1329963569979,26.5444232089154,24.8346753563016,24.2576376023916,25.6834122218207,27.2320106426106,33.3474697468721
0.046806317593985,24.0383185630035,23.4600916587106,24.4953611470984,26.0380376716534,30.5334039411888,23.1851777320001,22.5346827522602,23.4144803793208,24.5086883708945,27.0693467609441,24.8914593940068,24.3855005651611,25.576241914876,27.5673869724123,33.9974611214334
0.0471833756390977,24.0903046608769,23.6206689091537,24.8056160196216,26.4722013091094,31.1124628718306,23.2779168336873,22.6711361012166,23.6791499556343,24.9429022097553,27.6491188881276,24.9026924880665,24.5702017170907,25.9320820836089,28.0015004084635,34.5758068555335
0.0475604336842105,24.1905299450224,23.7625157455444,25.1136751967475,26.8674493848449,31.721904337449,23.3561213929669,22.8395807296597,23.9912773360312,25.2536302362811,28.1645479605075,25.0249384970778,24.685450761429,26.2360730574637,28.4812685334087,35.2792607143905
0.0479374917293233,24.2536415515007,23.9234462785606,25.3170348852327,27.2775731706442,32.2322624593419,23.4263914418359,22.9780456013529,24.2219284775955,25.7129808379693,28.6787888495667,25.0808916611655,24.8688469557683,26.4121412928699,28.8421655033191,35.7857360691171
0.0483145497744361,24.3714533605516,24.106113510554,25.5494452379552,27.6253333874938,32.8847128155388,23.5732920303611,23.1540390379201,24.4722746171855,26.0715744869458,29.3212546217139,25.1696146907421,25.0581879831879,26.6266158587249,29.1790922880419,36.4481710093637
0.0486916078195489,24.4408683180132,24.2115153536607,25.8075705499612,28.0859900446839,33.4706211413359,23.6665706702704,23.2516737726622,24.7231116044454,26.5158391008275,29.9085652617788,25.2151659657561,25.1713569346592,26.892029495477,29.6561409885404,37.0326770208931
0.0490686658646616,24.5071360507555,24.381827833655,26.1015207303433,28.5129466005637,34.0402502387801,23.6919372808238,23.4083989678852,25.0204368511527,26.928185956086,30.4640510850047,25.3223348206871,25.3552566994248,27.1826046095338,30.0977072450415,37.6164493925555
0.0494457239097744,24.6003566243295,24.5284434926949,26.3541647418195,28.8649529125769,34.6529744314562,23.7929232988354,23.5590615807317,25.2504086609087,27.2564804155313,31.0107842941967,25.4077899498235,25.4978254046582,27.4579208227302,30.4734254096224,38.2951645687156
0.0498227819548872,24.7196672440761,24.7131858419612,26.5785069812829,29.2360714686916,35.2790809216369,23.9185455811687,23.7569700832804,25.4879834395038,27.7244525912855,31.6604071966648,25.5207889069834,25.6694016006421,27.6690305230621,30.7476903460978,38.897754646609
0.05019984,24.7742562401435,24.8885599878756,26.8770805507923,29.6462926607414,35.8986856098781,23.9737073887675,23.8736170002043,25.721248703994,28.1480312295244,32.2983319891491,25.5748050915195,25.9035029755468,28.0329123975907,31.1445540919584,39.4990392306071
0.0505768980451128,24.861105828907,25.03418230787,27.1099937053571,30.0588550169603,36.4925256361992,24.0418410059214,24.0718610652387,25.9731218236899,28.5356197312792,32.8792980992956,25.6803706518926,25.9965035505013,28.2468655870243,31.5820903026414,40.1057531731028
0.0509539560902256,24.9444307185091,25.1776602883933,27.3844377882388,30.4238531286705,37.0499587391254,24.1371840462793,24.2398218971681,26.2236558239917,28.9353398453604,33.4209183231238,25.751677390739,26.1154986796185,28.5452197524858,31.9123664119805,40.6789991551271
0.0513310141353383,25.0290930543324,25.3931257884758,27.756721654478,30.8541649118994,37.6815246509216,24.2105723398695,24.4464197191602,26.3170295761055,29.376533191722,34.0704883321594,25.8476137687954,26.3398318577915,29.1964137328506,32.3317966320768,41.2925609696839
0.0517080721804511,25.0615234240263,25.5178728782328,28.0965257597243,31.2348073297281,38.2866514153779,24.2454070191634,24.6030596853943,26.5219774898,29.7319322541739,34.6668929573431,25.8776398288891,26.4326860710714,29.6710740296486,32.7376824052823,41.9064098734127
0.0520851302255639,25.2364924108578,25.650534111005,28.2217834729197,31.5828959334437,38.8933092447921,24.4461957736237,24.7131752039305,26.9554846320303,30.0930390418084,35.2697391389242,26.0267890480918,26.5878930180795,29.4880823138092,33.072752825079,42.5168793506601
0.0524621882706767,25.3007734700933,25.7990857251032,28.4683595496597,31.9977950311229,39.5054550492095,24.5149660092768,24.8614645441054,27.2653278943209,30.5430462368752,35.833961574903,26.0865809309098,26.736706906101,29.6713912049986,33.4525438253706,43.1769485235161
0.0528392463157895,25.3558249018922,25.9535925555494,28.6705332461348,32.4030326828528,40.1293695535086,24.5190120337108,25.03011456168,27.5130981113629,30.9051604415887,36.5419138878009,26.1926377700735,26.8770705494188,29.8279683809066,33.9009049241169,43.7168252192163
0.0532163043609022,25.4626771741463,26.1217975034091,28.9238116623865,32.8551048466689,40.7214441144204,24.6509066528935,25.1917737982615,27.7840073814635,31.3285040787659,37.1144300402217,26.2744476953992,27.0518212085567,30.0636159433095,34.3817056145719,44.3284581886192
0.053593362406015,25.5383219479109,26.2514775422711,29.163661074747,33.2511446580728,41.3828834915535,24.6767040838778,25.3293694250188,28.0516171397832,31.7302750596893,37.7972004990845,26.3999398119441,27.1735856595234,30.2757050097108,34.7720142564564,44.9685664840225
0.0539704204511278,25.6277044831383,26.4229387753975,29.4034722023493,33.6350304756398,41.9808646575585,24.8152797666701,25.5243027586153,28.276524058968,32.127871504723,38.4174783844219,26.4401291996064,27.3215747921796,30.5304203457306,35.1421894465566,45.5442509306951
0.0543474784962406,25.7135752015912,26.5469082507907,29.6502745672238,34.0300762189722,42.586679189309,24.9288345169498,25.6481893887885,28.5913471453691,32.5182641605172,39.025082546841,26.4983158862326,27.4456271127929,30.7092019890785,35.5418882774273,46.1482758317771
0.0547245365413534,25.8014680012395,26.6857277138108,29.9017048002144,34.4514141326504,43.2064386324338,24.9901555113107,25.7652785496836,28.8153262374529,32.9914235429752,39.6533466389663,26.6127804911683,27.606176877938,30.9880833629758,35.9114047223256,46.7595306259013
0.0551015945864662,25.9100292681106,26.8864196615223,30.1679053076364,34.7841224078278,43.7881227607936,25.1256096853004,25.9526394507677,29.0655621904014,33.3095580595727,40.3000725070564,26.6944488509208,27.8201998722768,31.2702484248715,36.258686756083,47.2761730145309
0.0554786526315789,26.0165436502587,27.0532086259346,30.4142326358064,35.1853976978202,44.3835658546416,25.2014454824286,26.1335451888319,29.3099115555555,33.7368200846716,40.9010295470831,26.8316418180888,27.9728720630374,31.5185537160573,36.6339753109689,47.8661021622001
0.0558557106766917,26.0772467210809,27.1745398600983,30.6738472973463,35.6071057518706,44.9254381045829,25.2628556067758,26.2267760608733,29.5695373937118,34.1219526390921,41.4935843193479,26.8916378353859,28.1223036593234,31.7781572009808,37.0922588646491,48.357291889818
0.0562327687218045,26.1718444045329,27.3475305875301,30.9380427006273,36.0289316295389,45.5086952520118,25.4027829335497,26.4037074709091,29.8154003650992,34.5105685115718,42.0699449635343,26.9409058755161,28.291353704151,32.0606850361554,37.5472947475059,48.9474455404893
0.0566098267669173,26.3089922385482,27.5580753319319,31.2333237162474,36.4178602527597,46.1096679211496,25.4860897544387,26.6575012642372,30.060889386471,34.9550579266439,42.7338164457319,27.1318947226576,28.4586493996265,32.4057580460237,37.8806625788756,49.4855193965672
0.0569868848120301,26.4126934100584,27.6857894171552,31.4652424700092,36.8164309614197,46.6971312188224,25.622050967891,26.7667558973873,30.2793908037445,35.3496940979159,43.3743124412888,27.2033358522257,28.6048229369231,32.6510941362739,38.2831678249234,50.0199499963559
0.0573639428571429,26.4921679063237,27.855215131599,31.6431979391768,37.2786796926714,47.2508561213814,25.7047249765525,26.8493701254474,30.4861782237619,35.788587557535,43.9875880739437,27.279610836095,28.8610601377507,32.8002176545917,38.7687718278078,50.514124168819
0.0577410009022556,26.5828017680857,27.9703972956691,31.959758058188,37.6428185267318,47.7714397047728,25.7399706766795,27.0327443353814,30.837985278888,36.1884535158295,44.5229368986623,27.4256328594919,28.9080502559569,33.0815308374879,39.097183537634,51.0199425108833
0.0581180589473684,26.6883261223651,28.1102545573225,32.2918694031724,38.0207403868242,48.3134731537342,25.8584264914196,27.187958048818,31.0295836156863,36.5747884540139,45.0622241504526,27.5182257533107,29.0325510658269,33.5541551906585,39.4666923196346,51.5647221570158
0.0584951169924812,26.7727575120083,28.2631492430935,32.4494399994905,38.4388475600673,48.8479801628874,25.9664682136379,27.3559995342517,31.2970400080659,36.9773582182926,45.6706110111213,27.5790468103788,29.1702989519353,33.6018399909152,39.9003369018421,52.0253493146536
0.058872175037594,26.8532945241888,28.4002480205415,32.7226957044932,38.7851950761639,49.3464893080827,26.0464044516959,27.4699525500838,31.5392940323299,37.3058701513801,46.2649336395269,27.6601845966817,29.3305434909992,33.9060973766566,40.2645200009476,52.4280449766386
0.0592492330827068,26.9678005654433,28.560538292548,32.9492163154556,39.0999493633774,49.8922934689514,26.1392674941143,27.5999595208748,31.8573213291037,37.6297010785223,46.7973289216422,27.7963336367722,29.5211170642211,34.0411113018075,40.5701976482326,52.9872580162606
0.0596262911278195,27.0634238911952,28.6826356512619,33.1444099318132,39.5353495095126,50.4233181423481,26.2323401047015,27.7450513506351,32.0498726157893,38.1269915698253,47.4122796707075,27.8945076776888,29.6202199518888,34.2389472478372,40.9437074491998,53.4343566139887
0.0600033491729323,27.1422264263216,28.8241200335849,33.3602871674604,39.8925195018234,50.9158037025185,26.2943970331603,27.8665453981257,32.2338113083198,38.4795253016741,47.9141106240365,27.9900558194828,29.7816946690441,34.486763026601,41.3055137019727,53.9174967810006
0.0603804072180451,27.1494672326309,28.9885479305613,33.585928614098,40.2374219211205,51.401941134193,26.2873477393589,28.0470113290445,32.5281681435002,38.8551926065375,48.4486942665356,28.0115867259029,29.9300845320782,34.6436890846958,41.6196512357034,54.3551880018503
0.0607574652631579,27.2404490753067,29.0764523904656,33.7838160004167,40.5738847986221,51.882184893228,26.3648009015466,28.1478319047032,32.7401867203406,39.1854057772442,48.9613127752353,28.1160972490668,30.005072876228,34.8274452804928,41.96236382,54.8030570112207
0.0611345233082707,27.3999903779969,29.1786383768098,34.0307080970016,40.9458911353199,52.3406379534976,26.5532672344972,28.2384676389234,33.0021565125227,39.5258957561464,49.4558994497996,28.2467135214965,30.1188091146962,35.0592596814805,42.3658865144933,55.2253764571956
0.0615115813533835,27.4401985812255,29.3566952287243,34.203957801522,41.2582385535213,52.8105995127003,26.580200501255,28.3931038415571,33.1806657916516,39.9214472578819,49.9547240157681,28.3001966611961,30.3202866158915,35.2272498113925,42.5950298491608,55.6664750096324
0.0618886393984962,27.4860243418973,29.4905487090184,34.45298057332,41.5728399112315,53.2578807806404,26.6341735224342,28.5039510744774,33.4293597421427,40.246963606646,50.5300343343727,28.3378751613604,30.4771463435594,35.4766014044974,42.8987162158169,55.985727226908
0.062265697443609,27.5892927682708,29.584583206149,34.6186263583567,41.8265503236306,53.7212540462766,26.699458230932,28.6404384067667,33.5893526894561,40.5142149469888,51.0164588482861,28.4791273056096,30.5287280055313,35.6479000272573,43.1388857002724,56.4260492442672
0.0626427554887218,27.7029626642864,29.7556557114912,34.8218655091734,42.1175226915013,54.1309742851639,26.8406675597016,28.7872106996822,33.7319212984093,40.8012508260636,51.4983178664714,28.5652577688712,30.7241007233003,35.9118097199376,43.4337945569389,56.7636307038564
0.0630198135338346,27.7618148020244,29.8498105123058,35.0356867338371,42.5129130304962,54.5467989360452,26.8830315204594,28.8793976005776,33.9798085054766,41.1729368965472,51.8634192473492,28.6405980835895,30.820223424034,36.0915649621975,43.8528891644451,57.2301786247413
0.0633968715789474,27.7914143491403,29.9773311759259,35.1796483920991,42.7619877175259,54.9686687983719,26.9044429357358,29.0274626483979,34.0648187646763,41.4686084397371,52.3716141199231,28.6783857625448,30.927199703454,36.2944780195218,44.0553669953146,57.5657234768207
0.0637739296240601,27.8981689914717,30.0766227381288,35.339444954176,42.9867769355893,55.3391843824702,27.0207397538752,29.101234584509,34.1541247637848,41.6934477028134,52.825520060675,28.7755982290683,31.0520108917485,36.5247651445673,44.2801061683653,57.8528487042654
0.0641509876691729,27.9799506741928,30.2096605641618,35.5661554137807,43.2581186836762,55.6973817453492,27.0887257796004,29.2367840114681,34.4018680693885,41.8724445957306,53.2619139978247,28.8711755687851,31.1825371168556,36.7304427581729,44.6437927716218,58.1328494928737
0.0645280457142857,28.0343505146078,30.3315824601894,35.7811536613684,43.4992049841544,56.0708476927098,27.1256016032849,29.3432759420644,34.6448897709286,42.2543057549936,53.6416136144651,28.9430994259307,31.3198889783144,36.9174175518083,44.7441042133152,58.5000817709545
0.0649051037593985,28.1130249663588,30.3885746271865,35.9009371103685,43.764567015911,56.4233199389876,27.2434332607674,29.3866609665665,34.7829077187243,42.5312967867379,54.0603401901131,28.9826166719502,31.3904882878064,37.0189665020127,44.9978372450842,58.7862996878621
0.0652821618045113,28.1924690348844,30.4987579749107,36.0855716175431,44.0077090317863,56.7175616478333,27.3279953669147,29.4897316178109,34.9935828451845,42.7645893326035,54.3822542323254,29.0569427028541,31.5077843320105,37.1775603899016,45.2508287309691,59.0528690633411
0.065659219849624,28.2659749613677,30.5785574613187,36.2109238143785,44.2412342770388,57.0492230573794,27.3679554213694,29.5898390372461,35.1509722966673,43.0070498024203,54.7525627205687,29.163994501366,31.5672758853912,37.2708753320896,45.4754187516572,59.34588339419
0.0660362778947368,28.3160989349342,30.6675617326776,36.369907061493,44.4673779723137,57.4089076675457,27.4425079042247,29.6888150293143,35.3619267947359,43.2054252850994,55.2168857289606,29.1896899656436,31.6463084360409,37.3778873282501,45.729330659528,59.6009296061309
0.0664133359398496,28.344434691864,30.7455999761258,36.5338395486675,44.683225643172,57.6675734276466,27.4553578244347,29.7840760626785,35.5736138175649,43.4732268260198,55.5362376064522,29.2335115592933,31.707123889573,37.4940652797701,45.8932244603242,59.798909248841
0.0667903939849624,28.4004839146836,30.8674172265284,36.6743223835956,44.9057128348129,58.0476549728374,27.5452178765995,29.8870808817039,35.7097917241756,43.6894288232283,55.9819449777404,29.2557499527676,31.847753571353,37.6388530430156,46.1219968463975,60.1133649679344
0.0671674520300752,28.5306239587993,30.9250798341773,36.7702065861085,45.1572182493128,58.2928259168968,27.6645894355327,29.9346362090825,35.8333811593943,43.9399910634988,56.2914054878932,29.396658482066,31.9155234592721,37.7070320128226,46.3744454351269,60.2942463459005
0.067544510075188,28.5644594444533,31.0150280057488,36.9327716741759,45.2932788644545,58.5764377724041,27.673775412769,30.0071468433195,35.9207562572125,44.1024397953473,56.6137004137076,29.4551434761375,32.0229091681781,37.9447870911394,46.4841179335618,60.5391751311006
0.0679215681203007,28.6006106130418,31.0781391026487,37.0173983241836,45.544191529949,58.866271997921,27.7072632663734,30.0688554914968,36.0184094057474,44.3426110840488,57.0049666657909,29.4939579597102,32.0874227138007,38.0163872426198,46.7457719758492,60.7275773300512
0.0682986261654135,28.5770125694006,31.198508593034,37.191587557237,45.7011105385631,59.1074472955377,27.6988704814359,30.1493659791373,36.2321954800072,44.5279106314772,57.2822370678177,29.4551546573652,32.2476512069306,38.1509796344669,46.8743104456491,60.9326575232577
0.0686756842105263,28.6643647037558,31.2588475820645,37.3343767615703,45.8294744967789,59.3274688708461,27.7317517195834,30.2314102346822,36.2264976750384,44.670007796626,57.5607176535002,29.5969776879282,32.2862849294468,38.4422558481022,46.9889411969317,61.094220088192
0.0690527422556391,28.7229498576555,31.3194030985865,37.3691786342852,46.0949834321996,59.5576483608738,27.7868025875781,30.3255366054206,36.2737924383452,44.9859675375523,57.8733302735095,29.6590971277329,32.3132695917524,38.4645648302252,47.2039993268469,61.2419664482381
0.0694298003007519,28.7710770501157,31.3896919297265,37.465857723919,46.2497495949572,59.8333769708117,27.8638513605869,30.39558823692,36.3189946991587,45.111421045609,58.2115222940698,29.6783027396444,32.383795622533,38.6127207486792,47.3880781443054,61.4552316475537
0.0698068583458646,28.8029927861398,31.4214629471279,37.5844760558401,46.3680828510627,60.0541738998868,27.846917374561,30.4223362353011,36.5007491102835,45.2679519319816,58.3934890262172,29.7590681977187,32.4205896589546,38.6682030013966,47.4682137701438,61.7148587735564
0.0701839163909774,28.7992587957132,31.5139907453871,37.6740672755954,46.5817146155427,60.2788947001562,27.8478582945368,30.507141975941,36.6456981611762,45.408324512263,58.6617867612037,29.7506592968896,32.5208395148331,38.7024363900146,47.7551047188223,61.8960026391087
0.0705609744360902,28.8317476632055,31.4935033946522,37.7383504081328,46.7692886156243,60.4348887441371,27.9038191619782,30.5178648292223,36.7305563489614,45.6034260483374,58.8026284684948,29.7596761644328,32.4691419600822,38.7461444673042,47.9351511829112,62.0671490197794
0.070938032481203,28.9015506641908,31.5406228453232,37.819850192388,46.8723185703483,60.7072268152578,27.9470549781908,30.5323339578044,36.8803723321611,45.7370101872926,59.1381875412719,29.8560463501908,32.548911732842,38.7593280526149,48.0076269534041,62.2762660892437
0.0713150905263158,28.908101527954,31.6156864923237,37.8287147380412,47.0136372029259,60.8238156349222,27.9677301115583,30.5952121335658,36.9049063730064,45.9363534830309,59.294075892177,29.8484729443497,32.6361608510815,38.7525231030761,48.0909209228208,62.3535553776675
0.0716921485714286,28.9601809530049,31.69725523094,37.9244232731007,47.178661568291,60.9608859413645,27.9899067652244,30.6737953728539,37.0705795498607,46.0830712231442,59.5034475053178,29.9304551407853,32.720715089026,38.7782669963408,48.2742519134379,62.4183243774112
0.0720692066165413,28.9536269691538,31.7223866678341,38.0129115629523,47.3350498946374,61.2463843449301,27.9745610688791,30.7142755990942,37.1642435263991,46.2458767070767,59.721596584487,29.9326928694286,32.7304977365739,38.8615795995055,48.4242230821981,62.7711721053731
0.0724462646616541,28.9451152353785,31.7333677143147,38.0103378367522,47.4841353966235,61.2548542960373,27.9743499842951,30.7109225572051,37.1869508475133,46.3484988361966,59.8349028498043,29.9158804864619,32.7558128714243,38.8337248259912,48.6197719570504,62.6748057422704
0.0728233227067669,28.9378582960506,31.7728396530458,38.08774428302,47.5484221967518,61.3528895287803,27.9270002141874,30.7223251131619,37.2146182767817,46.4441972136536,60.0324838916957,29.9487163779139,32.8233541929297,38.9608702892584,48.6526471798499,62.6732951658648
0.0732003807518797,28.9769038282892,31.8242403197668,38.1017095352274,47.6450403107343,61.4316512789594,27.9471995994053,30.7505363605748,37.2140738932158,46.5701961952258,60.0533015939107,30.006608057173,32.8979442789588,38.9893451772391,48.7198844262429,62.8100009640081
0.0735774387969925,29.0377713769234,31.8042875015208,38.1315990994003,47.6970940183037,61.4835714558149,28.0580354990991,30.804445803843,37.2118094713343,46.6142916662281,60.1638671755624,30.0175072547477,32.8041291991985,39.0513887274664,48.7798963703792,62.8032757360674
0.0739544968421053,29.0168771820458,31.8490610120802,38.2045030066988,47.7884520621697,61.560992581269,28.08898528696,30.8349787767066,37.2895400955934,46.7024214991241,60.3135610784462,29.9447690771315,32.8631432474537,39.1194659178043,48.8744826252154,62.8084240840919
0.074331554887218,29.0262287516723,31.8234492472675,38.2438635747724,47.8041484853986,61.7651495365548,28.0268307826882,30.8249475636815,37.2742289847421,46.7363410552684,60.3515139609095,30.0256267206565,32.8219509308535,39.2134981648026,48.8719559155289,63.1787851122001
0.0747086129323308,28.9853031087922,31.8658634128556,38.2212588574656,47.8606681545261,61.8300280878748,27.9977094773422,30.8666450688888,37.2116262416784,46.777813542383,60.5432104343512,29.9728967402422,32.8650817568225,39.2308914732529,48.9435227666692,63.1168457413984
0.0750856709774436,28.9731710048263,31.8748405017916,38.2550683926742,47.8873353025387,61.8120692274341,28.0024889945276,30.9149024982169,37.2439180729212,46.8694777420657,60.5162596375727,29.9438530151251,32.8347785053664,39.2662187124271,48.9051928630117,63.1078788172956
0.0754627290225564,29.0054111988546,31.8340977373731,38.2294539988755,47.8977898994581,61.8797696325001,28.0604824423647,30.8372891119508,37.188486125834,46.828519733875,60.5938186555285,29.9503399553445,32.8309063627953,39.2704218719169,48.9670600650412,63.1657206094717
0.0758397870676692,28.9798058849158,31.8309437616376,38.2180684138766,47.8791088348591,61.9017978420855,28.0083455303795,30.8533222571161,37.1626019484133,46.8729396959996,60.5942223198865,29.9512662394521,32.8085652661591,39.2735348793398,48.8852779737186,63.2093733642845
0.0762168451127819,28.9719099375585,31.8486399916172,38.1598793686677,47.8702573577169,61.906687103738,27.9971767448141,30.8692351291684,37.1735714457816,46.8403442224226,60.6611035190178,29.9466431303029,32.8280448540661,39.1461872915537,48.9001704930112,63.1522706884582
0.0765939031578947,29.0076619268709,31.8497710974535,38.0792891494531,47.9049244095884,61.8447226917719,28.0420265379888,30.8543795560737,37.1229918763968,46.8680379249171,60.5877898163867,29.973297315753,32.8451626388332,39.0355864225094,48.9418108942597,63.1016555671571
0.0769709612030075,28.9878477915479,31.820573789656,38.0779556947518,47.814525088829,61.7764881183538,28.1038332903834,30.8684065341951,37.1936890465771,46.759041035544,60.5186289313268,29.8718622927123,32.7727410451169,38.9622223429264,48.8700091421141,63.0343473053808
0.0773480192481203,28.9785326390403,31.8186058012775,38.0901098040785,47.8083350421668,61.6755006361607,28.0485458970148,30.8772048077596,37.1595569185341,46.7181295644312,60.3839380451066,29.9085193810659,32.7600067947953,39.0206626896229,48.8985405199024,62.9670632272148
0.0777250772932331,28.9964690993659,31.7436458846044,38.0445945533736,47.8125632696556,61.59171752824,28.0152699512878,30.8263776747987,37.1588422795472,46.6226377382539,60.3239267433531,29.9776682474441,32.6609140944101,38.9303468271999,49.0024888010572,62.8595083131268
0.0781021353383459,28.9296490681668,31.7001739927781,37.9464773918389,47.6961916218983,61.401373258279,28.0258449668717,30.7374943656475,37.0775451259628,46.5415052373266,60.1117885626885,29.833453169462,32.6628536199088,38.8154096577149,48.85087800647,62.6909579538695
0.0784791933834586,28.8833131934824,31.6496989947509,37.9195781728502,47.6235907200397,61.310553212901,27.9873039595999,30.7072666625139,37.0107820371936,46.4898108225451,60.0169256479343,29.7793224273649,32.5921313269879,38.8283743085068,48.7573706175342,62.6041807778676
0.0788562514285714,28.8511373101675,31.6102236467104,37.9114998462524,47.5036178819006,61.1706247082883,27.9495899755441,30.6552279101132,36.9940535729195,46.3644097157297,59.8898818336826,29.7526846447909,32.5652193833075,38.8289461195853,48.6428260480714,62.451367582894
0.0792333094736842,28.813359669868,31.5950370673811,37.8123212689718,47.4411140996981,60.9327297569431,27.9085080505556,30.624024660627,36.9037335045454,46.2988399978593,59.5386220628143,29.7182112891805,32.5660494741351,38.7209090333982,48.5833882015369,62.326837451072
0.079610367518797,28.8043914839978,31.5196054492125,37.6978605845082,47.2910734747513,60.8024056524645,27.8967685292071,30.5251224303259,36.7072536363884,46.1203612104631,59.3634599922533,29.7120144387885,32.5140884680991,38.6884675326279,48.4617857390395,62.2413513126757
0.0799874255639098,28.7399054176327,31.4899594538968,37.5888459080014,47.1832826615722,60.7000082062586,27.8680817459339,30.5522203611445,36.5853372334734,46.0011382857348,59.2658198495369,29.6117290893315,32.4276985466491,38.5923545825295,48.3654270374097,62.1341965629804
0.0803644836090225,28.6789039215235,31.4482294273907,37.5215840598624,47.0716002114417,60.4575638319143,27.7991582363369,30.5039325281897,36.4979645672949,45.9158487436859,58.9188439541415,29.55864960671,32.3925263265917,38.5452035524299,48.2273516791974,61.996283709687
0.0807415416541353,28.6600659009199,31.3726994417218,37.3986972876752,46.9727210442953,60.2641224513548,27.7696696944668,30.4542704860859,36.4173715925923,45.779255583571,58.7237275592058,29.5504621073731,32.2911283973576,38.3800229827582,48.1661865050196,61.8045173435038
0.0811185996992481,28.6024473827765,31.2982745549305,37.2928475225514,46.8316952293936,60.096064327449,27.7260622739598,30.3249137494207,36.2805094790688,45.6628221185598,58.5464988920266,29.4788324915932,32.2716353604402,38.3051855660339,48.0005683402274,61.6456297628714
0.0814956577443609,28.5686800517103,31.2496919873362,37.1620336683633,46.6103604582763,59.7904992449688,27.7059340697895,30.225052951383,36.1456002913971,45.4641941200334,58.1931304537085,29.4314260336311,32.2743310232893,38.1784670453296,47.7565267965192,61.3878680362292
0.0818727157894737,28.5197907652426,31.2275907767771,37.0736254722707,46.4618631517748,59.6333451293377,27.6511887354945,30.2553133142296,36.0602270369062,45.312137029692,57.9870435455216,29.3883927949907,32.1998682393245,38.0870239076352,47.6115892738576,61.2796467131538
0.0822497738345864,28.476095460728,31.1295446746188,36.9709127383241,46.3620854168351,59.3753478920659,27.5863981758998,30.2108181495226,35.9734555937453,45.176866384177,57.7338738411911,29.3657927455561,32.0482711997149,37.9683698829029,47.5473044494931,61.0168219429407
0.0826268318796992,28.4319037762139,31.0868584850167,36.9082548177623,46.0895646232844,59.1607969992444,27.5529050951514,30.156160300652,36.0229523132591,44.8876021919856,57.4625782662754,29.3109024572765,32.0175566693813,37.7935573222655,47.2915270545831,60.8590157322134
0.083003889924812,28.3311041793748,31.0037847911905,36.7536172361124,45.9178616635786,58.9052105512549,27.4592027303807,30.0583600318067,35.8397542564413,44.729066799296,57.1957049572921,29.2030056283688,31.9492095505742,37.6674802157836,47.1066565278611,60.6147161452177
0.0833809479699248,28.2840113217703,30.9059624132204,36.6467913948647,45.778217690244,58.570071183597,27.4199844038817,29.9328202107797,35.7629779107281,44.5335542712869,56.8370038700412,29.1480382396589,31.8791046156611,37.5306048790013,47.0228811092012,60.3031384971529
0.0837580060150376,28.1972739080382,30.8520554475959,36.5935965547918,45.6198400082606,58.3205519765549,27.2946879406806,29.8594610272897,35.7321043295384,44.3341875984135,56.5321806349814,29.0998598753958,31.8446498679022,37.4550887800453,46.9054924181078,60.1089233181285
0.0841350640601504,28.1033149338987,30.7282230371169,36.4474931842598,45.4255826189627,58.0908982137238,27.2448554521878,29.7663974601127,35.5623206846676,44.1303268431316,56.302527598079,28.9617744156096,31.6900486141211,37.332665683852,46.7208383947939,59.8792688293686
0.0845121221052631,28.0359108928217,30.6013936842984,36.2634431860965,45.2285893905914,57.753605729448,27.1351391559362,29.6392821147475,35.3126602675695,43.9802398471078,55.9326678232238,28.9366826297072,31.5635052538492,37.2142261046234,46.4769389340751,59.5745436356723
0.0848891801503759,28.0047624740047,30.5640158276579,36.1638625882957,45.0730392056358,57.4911641925062,27.055713659233,29.60057940978,35.1948487727821,43.7939465330235,55.6029061033882,28.9538112887764,31.5274522455358,37.1328764038093,46.3521318782482,59.3794222816243
0.0852662381954887,27.9252506915045,30.4792269378694,36.0227295131803,44.8778509498406,57.2130185933982,27.0492575160331,29.4942944505533,35.0299223918597,43.5518781730838,55.2017426065329,28.8012438669758,31.4641594251854,37.0155366345009,46.2038237265975,59.2242945802635
0.0856432962406015,27.8331383935438,30.40569779338,35.9079465516076,44.6170802838444,56.9238610287493,26.9634699405519,29.4786942067157,34.9248902853465,43.2680536314646,54.9086056127754,28.7028068465357,31.3327013800444,36.8910028178687,45.9661069362243,58.9391164447233
0.0860203542857143,27.7931469716208,30.2776406581276,35.7241975970385,44.4061678492281,56.6367105017714,26.8689590143465,29.347410112346,34.7061830055104,43.0770534716454,54.5939785730006,28.717334928895,31.2078712039092,36.7422121885667,45.7352822268109,58.6794424305421
0.0863974123308271,27.6454186802856,30.1938724747503,35.5986767872279,44.2164802296044,56.2915560900741,26.7382416844018,29.2412264508488,34.561989759868,42.8833771947598,54.1107395256217,28.5525956761695,31.1465184986518,36.6353638145877,45.549583264449,58.4723726545266
0.0867744703759398,27.5955656788956,30.1043155282687,35.4949891739861,43.9646631116865,55.9750761897982,26.7116360550744,29.1015124329123,34.4513942007798,42.6245934978309,53.7406596515641,28.4794953027168,31.1071186236251,36.5385841471925,45.304732725542,58.2094927280323
0.0871515284210526,27.520888225254,29.9503897948891,35.2948479877149,43.7270520766691,55.62315838532,26.6330444515808,28.9698768572916,34.2442096677984,42.3712701369216,53.4090802609818,28.4087319989272,30.9309027324866,36.3454863076315,45.0828340164165,57.8372365096583
0.0875285864661654,27.4397839977521,29.8887456177557,35.1340826144188,43.5241390451099,55.2966346205609,26.5580488238458,28.8985815885613,34.031567767514,42.185134513001,53.0300345989158,28.3215191716584,30.8789096469501,36.2365974613235,44.8631435772189,57.563234642206
0.0879056445112782,27.3127829547301,29.7475030601076,34.9644790568481,43.3328870118487,54.9286178452449,26.4578606376066,28.7670162470692,33.9227229069557,41.9677351439307,52.5694009579362,28.1677052718536,30.727989873146,36.0062352067405,44.6980388797668,57.2878347325537
0.088282702556391,27.2192170857852,29.6322516067032,34.7972935455168,43.0119676572851,54.5562466680048,26.372000906902,28.6966878437734,33.7876556156467,41.6825614005041,52.1267320967669,28.0664332646683,30.567815369633,35.8069314753869,44.3413739140662,56.9857612392427
0.0886597606015037,27.1446516626461,29.5727730303675,34.6086933444052,42.8740656870592,54.2286022495182,26.2699049711367,28.5874316951099,33.5878123832106,41.4224425993111,51.7575379183044,28.0193983541555,30.558114365625,35.6295743055998,44.3256887748074,56.6996665807321
0.0890368186466165,27.0875166580593,29.4242328794547,34.4360775426904,42.6412591535442,53.8577419722833,26.2388121253018,28.4506875191084,33.4261565347919,41.1909011676964,51.3256690993138,27.9362211908167,30.397778239801,35.445998550589,44.0916171393921,56.3898148452527
0.0894138766917293,26.9760510010884,29.3067166069158,34.240183845074,42.2773136201766,53.5180745720027,26.143650985698,28.2859913122117,33.1984678621274,40.8399534790778,50.9471414395615,27.8084510164788,30.32744190162,35.2818998280207,43.7146737612753,56.0890077044438
0.0897909347368421,26.8629124240768,29.1724812372765,34.0461143298529,42.1119812775185,53.0314633877758,25.9923831075026,28.1644659801366,33.0104892356619,40.6533146906351,50.4202689489392,27.7334417406509,30.1804964944164,35.081739424044,43.5706478644018,55.6426578266123
0.0901679927819549,26.8048611315307,29.0696201990291,33.8948626263849,41.8034331732806,52.6161213506401,25.9782632092379,28.0355107475371,32.877010780017,40.3912726904443,49.997163562111,27.6314590538235,30.1037296505211,34.9127144727528,43.2155936561169,55.2350791391692
0.0905450508270677,26.707899496492,28.9434833410855,33.7418859631887,41.4909050689776,52.2698386829541,25.9321748659429,27.9133663583101,32.7243929622826,40.1129492674567,49.6060825836802,27.4836241270411,29.9736003238609,34.7593789640949,42.8688608704986,54.9335947822279
0.0909221088721804,26.590461819645,28.8233218487335,33.5133965723345,41.2639078816477,51.8602199706237,25.7775571697135,27.7869096239479,32.4930751610408,39.878371434496,49.1480625999658,27.4033664695766,29.8597340735191,34.5337179836281,42.6494443287994,54.5723773412815
0.0912991669172932,26.4859125082512,28.7144402088702,33.3285365117855,40.9720394531699,51.4197710099492,25.6430941611758,27.6473902325012,32.2896558106795,39.6001786632776,48.6843039384827,27.3287308553266,29.7814901852392,34.3674172128915,42.3439002430622,54.1552380814158
0.091676224962406,26.3871651915622,28.5662302214289,33.1380747159489,40.713112155466,50.9653961509596,25.5538874794283,27.5226836159909,32.0514175090156,39.3045655363747,48.1985113413132,27.2204429036961,29.609776826867,34.2247319228822,42.1216587745572,53.732280960606
0.0920532830075188,26.2911642911663,28.4524772486972,32.9297162620687,40.4032096780457,50.5728613279797,25.4490666943611,27.418193316339,31.892378042434,38.9490104491365,47.7863105213145,27.1332618879716,29.4867611810553,33.9670544817034,41.857408906955,53.3594121346449
0.0924303410526316,26.212484630325,28.3532745079359,32.6966559528511,40.1514912285159,50.1440915610277,25.3951907857411,27.1960822881629,31.6635504308282,38.7443812770152,47.4028404780956,27.0297784749089,29.5104667277088,33.729761474874,41.5586011800167,52.8853426439598
0.0928073990977443,26.1036268987571,28.1871311688412,32.5244515406045,39.7965127317758,49.6834078328182,25.2781571473435,27.1453391694017,31.4191918111272,38.3951438336247,46.918300163327,26.9290966501706,29.2289231682807,33.6297112700818,41.1978816299269,52.4485155023094
0.0931844571428571,26.0280698976298,27.9955701016455,32.2813636054785,39.5481426189667,49.2619852841579,25.1675673238363,26.9412826071238,31.1853817748157,38.1558040213708,46.5027598293716,26.8885724714233,29.0498575961672,33.3773454361414,40.9404812165626,52.0212107389442
0.0935615151879699,25.9490998970626,27.9216153068533,32.0664075990522,39.2312371725611,48.8327837756104,25.091017911172,26.8871040336133,31.027372174594,37.8367640595154,46.0541114874974,26.8071818829533,28.9561265800933,33.1054430235104,40.6257102856069,51.6114560637234
0.0939385732330827,25.8749474327241,27.8022134373153,31.8535937394178,38.9472181202912,48.299808335685,25.0012863458624,26.770099433956,30.7639078269047,37.5508787380596,45.5111173551811,26.7486085195858,28.8343274406746,32.9432796519309,40.3435575025227,51.0884993161889
0.0943156312781955,25.7883342215929,27.6515596438776,31.68057268092,38.6893457251975,47.8914410118769,24.9477343473914,26.5879976348484,30.5990219683839,37.3028102966208,45.1054010408226,26.6289340957944,28.7151216529067,32.762123393456,40.0758811537742,50.6774809829311
0.0946926893233083,25.6980703040824,27.5444862871627,31.4771964910922,38.3887816097593,47.4365471262039,24.8382741854372,26.4995590848039,30.347285955456,37.0258756817251,44.6559599360633,26.5578664227277,28.5894134895216,32.6071070267284,39.7516875377935,50.2171343163446
0.095069747368421,25.5778646491162,27.3911182840128,31.2193941672956,38.0504148562786,46.929977691101,24.7231268453023,26.3368675958737,30.1184219116793,36.6578781594317,44.0666620263712,26.4326024529301,28.445368972152,32.320366422912,39.4429515531256,49.7932933558307
0.0954468054135338,25.5215407085813,27.2684845344311,31.0496264074881,37.7416776070976,46.4290970419405,24.6751385114969,26.2423529742281,29.8565803612825,36.3154451660621,43.5278884067033,26.3679429056657,28.2946160946341,32.2426724536937,39.1679100481332,49.3303056771778
0.0958238634586466,25.4257318960795,27.132296082305,30.7163235683218,37.4338415521946,45.8700586975698,24.5852184724139,26.1036385475301,29.5723738452865,36.0043414261108,42.9770726716945,26.2662453197451,28.1609536170798,31.8602732913571,38.8633416782784,48.7630447234451
0.0962009215037594,25.3651160308798,27.0266483002275,30.5618986763375,37.1476053350859,45.3764851739658,24.4817831532983,25.9826203693087,29.4482442048886,35.7042968491568,42.4350774954093,26.2484489084613,28.0706762311464,31.6755531477864,38.5909138210151,48.3178928525224
0.0965779795488722,25.2428431594753,26.8730111848415,30.3161784865431,36.8089296662261,44.910333610214,24.3640735921597,25.7908414902977,29.2422109871105,35.2983414651537,41.9460767030869,26.1216127267909,27.9551808793853,31.3901459859756,38.3195178672985,47.8745905173411
0.096955037593985,25.1596343074472,26.7142497485403,30.12157927013,36.5193263401262,44.3434545051531,24.2958343897246,25.6245583375074,29.0168454900383,35.0240058399033,41.3290144345838,26.0234342251698,27.8039411595732,31.2263130502217,38.0146468403492,47.3578945757223
0.0973320956390977,25.1356643878346,26.6370644060078,29.8832247040397,36.1624388689637,43.8795645957648,24.2998079210783,25.5333057625603,28.7761050939994,34.5919805339486,40.7873776946223,25.9715208545909,27.7408230494553,30.9903443140799,37.7328972039788,46.9717514969072
0.0977091536842105,24.9922128920856,26.526052050289,29.6810490001978,35.7945844841654,43.3308001721233,24.1767620994152,25.4327317301619,28.569484582274,34.2413455336112,40.1908024606599,25.8076636847561,27.6193723704161,30.7926134181216,37.3478234347196,46.4707978835867
0.0980862117293233,24.9383794759851,26.3896388579981,29.4704217120225,35.4283113802543,42.7877132686217,24.0939345703316,25.3474312100416,28.3784591361924,33.8396116371863,39.6377249925801,25.7828243816385,27.4318465059546,30.5623842878525,37.0170111233223,45.9377015446633
0.0984632697744361,24.8407853166413,26.2437744005349,29.1418493553894,35.0584199567289,42.2479166031647,23.9849956231029,25.1484423905422,28.0411817703519,33.4530896834956,39.0770924463304,25.6965750101797,27.3391064105276,30.2425169404269,36.6637502299622,45.4187407599991
0.0988403278195489,24.7572436586531,26.1146711541604,28.9414862793196,34.6992349682004,41.6338274887692,23.905932412675,25.0126729209875,27.8122388242715,33.0958631354051,38.3821652327562,25.6085549046311,27.2166693873334,30.0707337343676,36.3026068009956,44.8854897447823
0.0992173858646616,24.7149292339728,26.0337688124035,28.7689784858809,34.3919391733809,41.0525293281202,23.8786474875655,24.9162864488936,27.5660081240265,32.8108030142452,37.7575784123694,25.5512109803801,27.1512511759135,29.9719488477352,35.9730753325167,44.347480243871
0.0995944439097744,24.6016149198691,25.8457178694098,28.5182608922703,33.9719123104484,40.5402215497515,23.7432808804881,24.7537757617099,27.2899505617646,32.379371764477,37.1608896504515,25.4599489592502,26.9376599771097,29.7465712227761,35.5644528564198,43.9195534490516
0.0999715019548872,24.534905200957,25.7241439174483,28.3239844234954,33.663215623325,39.9638068240022,23.7053428579803,24.6220450411366,27.0616347366555,32.0245375208619,36.5374490162649,25.3644675439338,26.82624279376,29.5863341103354,35.3018937257882,43.3901646317395
0.10034856,24.465609600197,25.6059577943871,28.0999857570378,33.262689911957,39.3861183114691,23.6439869662371,24.4727611206426,26.893131009674,31.6591669504605,35.9238118401547,25.2872322341569,26.7391544681317,29.3068405044015,34.8662128734536,42.8484247827834
0.100725618045113,24.4111913765967,25.4290727318464,27.8262184367912,32.8213793114802,38.8067874747164,23.5636870796599,24.3027822845819,26.5684810277832,31.16946015293,35.3310337214701,25.2586956735335,26.5553631791109,29.0839558457992,34.4732984700305,42.2825412279628
0.101102676090226,24.3404397593992,25.3319407693666,27.5848841895834,32.4450557956321,38.2616800564959,23.4794674041013,24.2291163004226,26.3233714054834,30.7728122193595,34.7776256087749,25.201412114697,26.4347652383106,28.8463969736834,34.1172993719047,41.7457345042169
0.101479734135338,24.2358265472581,25.2060626445847,27.3557380445509,32.0262089909414,37.6749758316443,23.3678743298547,24.0568591378689,26.1249234796242,30.3801184681047,34.2174840653079,25.1037787646614,26.3552661513006,28.5865526094775,33.672299513778,41.1324675979807
0.101856792180451,24.2296948221296,25.0478556351566,27.1014499686402,31.7000827127284,37.1030893815302,23.3763539212656,23.8978063230873,25.8888477727191,30.0498763466435,33.541936863018,25.0830357229937,26.1979049472258,28.3140521645612,33.3502890788134,40.6642419000424
0.102233850225564,24.192025474229,24.9089173737842,26.9666908843778,31.3228537982635,36.4637995981357,23.3561378986496,23.7207746820677,25.6208839110174,29.7100916936158,32.9075245057875,25.0279130498083,26.0970600655007,28.3124978577382,32.9356159029111,40.0200746904838
0.102610908270677,24.0900357614763,24.7759541577974,26.6911487775102,30.9263971489248,35.9165113560499,23.2506012124034,23.5698676999047,25.4483427696879,29.2421682177657,32.2965973286748,24.9294703105493,25.9820406156902,27.9339547853325,32.6106260800838,39.5364253834249
0.102987966315789,23.9717452554941,24.6371845223528,26.3942366452802,30.5424572120302,35.3224913885367,23.1466591988639,23.4552432284145,25.1270918810894,28.9095025004073,31.7441972296067,24.7968313121243,25.8191258162912,27.661381409471,32.175411923653,38.9007855474666
0.103365024360902,23.9262761680094,24.5159520929878,26.1822981803963,30.150073134904,34.6939278577759,23.0995743849344,23.3307249530253,24.9691290887932,28.4914719634795,31.1026382164139,24.7529779510843,25.7011792329503,27.3954672719994,31.8086743063285,38.2852174991379
0.103742082406015,23.8745993215358,24.3945834071817,25.9799809974391,29.740480550875,34.0759000697387,23.0778297163592,23.2344167283214,24.7522016442017,28.0814617307453,30.5265600316747,24.6713689267124,25.554750086042,27.2077603506765,31.3994993710047,37.6252401078026
0.104119140451128,23.7885911616355,24.233419719441,25.7179018461962,29.4495142921041,33.4908128468294,22.990041894435,23.112652908873,24.4790575048055,27.8255535865527,29.9209893426499,24.5871404288359,25.354186530009,26.9567461875869,31.0734749976554,37.0606363510089
0.104496198496241,23.7382934122538,24.1322844055863,25.4179954236379,28.9905222310285,32.9241742287333,22.9439655805921,22.9905310000741,24.1446816925724,27.3170924002049,29.3605163199358,24.5326212439154,25.2740378110986,26.6913091547034,30.6639520618521,36.4878321375307
0.104873256541353,23.658249661468,24.0060155327751,25.173423322517,28.5980753451677,32.3781418197988,22.8701927602412,22.8032145618107,23.9109056489783,26.9503714049419,28.8838924375845,24.4463065626948,25.2088165037395,26.4359409960557,30.2457792853935,35.8723912020131
0.105250314586466,23.6469636757875,23.8677506220245,24.9769605802014,28.1850126857343,31.851844264845,22.8096020762651,22.6669411774877,23.7114094318027,26.5142769040979,28.3309464414367,24.4843252753099,25.0685600665613,26.2425117286,29.8557484673706,35.3727420882532
0.105627372631579,23.5562832275571,23.7218257367093,24.722642344178,27.8800376763089,31.2179349062117,22.7291487468861,22.5408855581316,23.4403289518349,25.9894471512051,27.7374943811202,24.3834177082281,24.9027659152871,26.0049557365212,29.7706282014128,34.6983754313031
0.106004430676692,23.5236549835968,23.5805317804092,24.4424152720772,27.4361926154503,30.6633869301945,22.7304578174188,22.3803759877366,23.1559107624669,25.740653802464,27.2400345539214,24.3168521497749,24.7806875730817,25.7289197816875,29.1317314284366,34.0867393064675
0.106381488721804,23.5280204370919,23.509932349867,24.2932896937581,27.0554060271822,30.1483866160455,22.6346215320993,22.3481655938933,22.9036914793057,25.3223198869224,26.7383621407644,24.4214193420846,24.6716991058407,25.6828879082105,28.788492167442,33.5584110913265
0.106758546766917,23.4479850813578,23.3753033724162,24.0839351961315,26.6500073907463,29.5987422582711,22.6025177986807,22.1823768227511,22.8258106778171,24.9757466907263,26.2640432231845,24.293452364035,24.5682299220814,25.3420597144459,28.3242680907664,32.9334412933577
0.10713560481203,23.4340332395116,23.2210932306317,23.8735326633191,26.2805286462329,29.0904878442996,22.6129343595583,22.0444652951568,22.6132580619982,24.6227301418003,25.7602771278448,24.2551321194649,24.3977211661066,25.1338072646399,27.9383271506655,32.4206985607543
0.107512662857143,23.3742495122107,23.0563848129459,23.6029009638453,25.8931303372242,28.5771409013241,22.5418346727055,21.8655684713467,22.3367588029806,24.2467056183712,25.3308763855268,24.2066643517159,24.2472011545452,24.8690431247101,27.5395550560771,31.8234054171214
0.107889720902256,23.3288522090313,22.935493288972,23.298096695025,25.5593444128634,28.1051535727493,22.488677465547,21.7469044537397,22.1131066240583,23.9180375570026,24.9591741549455,24.1690269525156,24.1240821242043,24.4830867659917,27.2006512687242,31.251132990553
0.108266778947368,23.270267640381,22.8232468720727,23.0504204480649,25.1291583188146,27.5888240155316,22.4565566009932,21.6331170557991,21.8388469420368,23.5126222996771,24.5073553147796,24.0839786797688,24.0133766883464,24.2619939540929,26.7456943379521,30.6702927162836
0.108643836992481,23.2906869884146,22.7065333615748,22.852899538092,24.7927573214228,27.0751868439898,22.4776503908707,21.5319657126776,21.6559861029079,23.182120531539,24.0094324675193,24.1037235859586,23.8811010104719,24.0498129732761,26.4033941113067,30.1409412204603
0.109020895037594,23.1984461141813,22.5890414468393,22.5870447457065,24.432169233782,26.6200140088049,22.3326198841997,21.4076240958149,21.3776599364576,22.9046509261847,23.6492633558271,24.0642723441629,23.7704587978637,23.7964295549554,25.9596875413793,29.5907646617827
0.109397953082707,23.1364783339973,22.4375096111643,22.39119173025,24.0847531248809,26.1486473723173,22.283404434611,21.2199304069045,21.2099767821107,22.4927549647445,23.1932023011368,23.9895522333836,23.6550888154241,23.5724066783893,25.6767512850174,29.1040924434979
0.10977501112782,23.142513688771,22.3428757155474,22.1771402375211,23.756198415261,25.6352929192608,22.2680008075322,21.1432172302716,21.0090799956357,22.1950018965009,22.7836393383795,24.0170265700097,23.5425342008232,23.3452004794065,25.3173949340212,28.4869465001421
0.110152069172932,23.0528339121071,22.2713624565913,21.9565565360642,23.4597659496134,25.19067087161,22.1921999298463,21.0513055596146,20.7881165930981,21.8959139056384,22.4060968283203,23.913467894368,23.491419353568,23.1249964790304,25.0236179935884,27.9752449148998
0.110529127218045,23.0585100911398,22.1408807685542,21.7363298249413,23.0995515425243,24.7263316531174,22.2057863680258,20.9542701382069,20.543264053817,21.5580278709648,21.9900345717181,23.9112338142539,23.3274913989015,22.9293955960655,24.6410752140838,27.4626287345168
0.110906185263158,23.0356714880673,22.0012950244142,21.5867472766212,22.7809316268572,24.2802438997582,22.1836652021468,20.7818138616843,20.4027715452129,21.2722051139277,21.5842609765216,23.8876777739878,23.220776187144,22.7707230080295,24.2896581397867,26.9762268229947
0.111283243308271,22.9800363487951,21.9088088138068,21.3997141699886,22.5020894519087,23.8743171932765,22.1186624465556,20.7023544046989,20.2261022077501,21.0269963292799,21.2596866964318,23.8414102510345,23.1152632229147,22.5733261322271,23.9771825745374,26.4889476901213
0.111660301353383,22.9549429459499,21.8117755395532,21.2108768120746,22.1904989950485,23.4421505922825,22.093799708102,20.6247653248037,20.0320593290583,20.6775677526938,20.8900497747953,23.8160861837979,22.9987857543026,22.3896942950909,23.7034302374031,25.9942514097697
0.112037359398496,22.9051033410089,21.732142885384,20.9750700787417,21.8962851822729,23.0780840089318,22.0068375723475,20.5565710053454,19.7746463281454,20.4378188478776,20.5258526280834,23.8033691096704,22.9077147654225,22.1754938293379,23.3547515166681,25.6303153897801
0.112414417443609,22.9354460389808,21.602625494241,20.892443921761,21.6731568988405,22.6323798931293,22.0962489385943,20.3732541438312,19.6566433827447,20.2527171065366,20.1147512911633,23.7746431393672,22.8319968446508,22.1282444607773,23.0935966911444,25.1500084950953
0.112791475488722,22.8943844681765,21.5410571417854,20.6978510043135,21.4054672094365,22.1951889212667,22.0286174568874,20.364796308857,19.5817180125101,20.0634009802066,19.7381856387107,23.7601514794657,22.7173179747139,21.813983996117,22.7475334386664,24.6521922038228
0.113168533533835,22.8855493481196,21.4694714365344,20.5228112054024,21.0879724983566,21.8515083991497,21.9485086027181,20.3387580889877,19.4813320890928,19.7642533564943,19.5131492792575,23.8225900935211,22.600184784081,21.5642903217119,22.4116916402189,24.1898675190419
0.113545591578947,22.8422503922051,21.3660242976934,20.3251234191461,20.8523291972445,21.4860531272774,21.9208644531667,20.205204518214,19.2987108039351,19.476951594923,19.2551584569801,23.7636363312436,22.5268440771728,21.351536034357,22.2277067995659,23.7169477975746
0.11392264962406,22.8203369524618,21.2869210720506,20.2040036286068,20.611256513294,21.1818923512449,21.9322710894323,20.122257901229,19.2637813166363,19.2909855734152,19.0613810780405,23.7084028154912,22.4515842428722,21.1442259405773,21.9315274531728,23.3024036244492
0.114299707669173,22.7845849618934,21.1656273416771,20.0551879427693,20.4061487877164,20.9125216040623,21.8941081583056,19.9945346137547,19.113752055841,19.1360111687459,18.8687983751896,23.6750617654812,22.3367200695995,20.9966238296976,21.676286406687,22.956244832935
0.114676765714286,22.7518897567284,21.0977350426105,19.9649213338921,20.1602316499265,20.6038242307804,21.8353851296861,19.9653325107118,19.0708855194602,18.9795593555418,18.6724170695319,23.6683943837707,22.2301375745092,20.858957148324,21.3409039443112,22.5352313920288
0.115053823759398,22.7515120823317,21.0190019802229,19.8079340336083,19.9971571420064,20.3321360203656,21.8274521707142,19.8763465122931,18.9309968113681,18.8511484042662,18.5293822627403,23.6755719939493,22.1616574481528,20.6848712558485,21.1431658797465,22.1348897779909
0.115430881804511,22.7160813103836,20.9796412500314,19.6812711019857,19.8263622999357,20.1442028613321,21.7704186960906,19.8473529949372,18.8541363346583,18.7798297691258,18.4491216706345,23.6617439246766,22.1119295051257,20.5084058693131,20.8728948307456,21.8392840520298
0.115807939849624,22.7364532083467,20.9181704746134,19.5989674223012,19.612655976374,19.9099542580946,21.8382398141474,19.7668680867153,18.7893976387724,18.642231530038,18.3339390405835,23.6346666025461,22.0694728625114,20.40853720583,20.58308042271,21.4859694756057
0.116184997894737,22.6796675190986,20.8139051964664,19.5349277780751,19.5310950179719,19.68604777255,21.7039461802242,19.6863039840429,18.7523567738987,18.5936843660043,18.2304701191052,23.655388857973,21.9415064088898,20.3174987822514,20.4685056699395,21.1416254259948
0.11656205593985,22.6347231117933,20.7619499689402,19.4933251653422,19.3775502223959,19.5418983048241,21.72833928693,19.6248507691321,18.7855524937776,18.5932220546569,18.1631486176556,23.5411069366566,21.8990491687484,20.2010978369069,20.1618783901348,20.9206479919926
0.116939113984962,22.6533670934707,20.7016653033519,19.4089942707417,19.2429530616924,19.3557488186303,21.7189756692053,19.6051283829927,18.7181472438021,18.5105792719852,18.1234590946246,23.5877585177362,21.7982022237112,20.0998412976813,19.9753268513996,20.588038542636
0.117316172030075,22.6765456466654,20.6749296097879,19.3400902241823,19.1179821336451,19.2407008941614,21.7331163172391,19.5505383924539,18.6677226684822,18.4120861579133,18.0741878607164,23.6199749760917,21.799320827122,20.0124577798825,19.8238781093769,20.4072139276063
0.117693230075188,22.7061078496392,20.6181714084782,19.235647020992,19.0607686592954,19.0412537474672,21.755618615446,19.5028861780768,18.5671265448116,18.3908681348023,17.9810343315275,23.6565970838325,21.7334566388796,19.9041674971724,19.7306691837885,20.101473163407
0.118070288120301,22.6163484857988,20.5177668142252,19.1965595642618,18.9805938232347,18.9378420899269,21.6873282316921,19.4476924378461,18.5190019795743,18.3799385864317,17.9654548546998,23.5453687399054,21.5878411906042,19.8741171489494,19.5812490600377,19.9102293251539
0.118447346165414,22.6774359813314,20.482786265921,19.1206312560625,18.894202486429,18.8474632454868,21.7138303475099,19.4327259888957,18.4997305489893,18.2778459570202,17.9839681769992,23.6410416151528,21.5328465429464,19.7415319631356,19.5105590158378,19.7109583139744
0.118824404210526,22.6591741707854,20.462772775844,19.102750664609,18.8073281868896,18.727734779731,21.7064209225271,19.4476109057671,18.4605774170202,18.217920989843,17.9439327785311,23.6119274190437,21.477934645921,19.7449239121979,19.3967353839362,19.5115367809309
0.119201462255639,22.6535962239998,20.4250751276875,19.0384050304263,18.7434312946474,18.6389862836334,21.7289596235073,19.4262638457343,18.4403187743553,18.1945333938512,17.8749154272945,23.5782328244923,21.4238864096408,19.6364912864973,19.2923291954437,19.4030571399722
0.119578520300752,22.6329898187086,20.3912981508638,18.9745143834201,18.724538682993,18.5746330441309,21.6836391078029,19.3488544312196,18.4907135185922,18.2247126067856,17.8913270295583,23.5823405296144,21.433741870508,19.458315248248,19.2243647592003,19.2579390587035
0.119955578345865,22.5709448940728,20.3449782080401,18.9506500325349,18.6201005652898,18.4815219454672,21.609307339809,19.3206046517708,18.4567288705753,18.126242417654,17.790505656534,23.5325824483365,21.3693517643094,19.4445711944946,19.1139587129257,19.1725382344004
0.120332636390977,22.5791561312543,20.3259058001138,18.9155476550901,18.5585606444046,18.3978145406061,21.6044220835498,19.318133254257,18.4494697981847,18.0904701015992,17.7973546587216,23.5538901789589,21.3336783459707,19.3816255119956,19.0266511872101,18.9982744224905
0.12070969443609,22.6237953564958,20.2693448151929,18.8910582408947,18.5669114359243,18.3655416027142,21.6693197366387,19.2929646489011,18.4137874474485,18.1192361921282,17.8058323551851,23.5782709763529,21.2457249814846,19.3683290343409,19.0145866797204,18.9252508502432
0.121086752481203,22.5820732810455,20.2522093716554,18.8337399191731,18.5655022914493,18.3409296013038,21.6283891929832,19.2716054799354,18.3845157919021,18.1232923773157,17.8034550652644,23.5357573691079,21.2328132633753,19.2829640464442,19.0077122055828,18.8784041373431
0.121463810526316,22.5521035660701,20.2140607309042,18.822272529542,18.4895966046917,18.277938241848,21.6257808846719,19.2383984112205,18.3311608631774,18.0469851529102,17.7662073067775,23.4784262474683,21.1897230505879,19.3133841959067,18.9322080564733,18.7896691769186
0.121840868571429,22.5707879659316,20.1777041601379,18.7776934086853,18.4384314728622,18.2131048974014,21.625387907199,19.2261632875928,18.3377663007369,18.0267756197719,17.7427610872038,23.5161880246643,21.129245032683,19.2176205166337,18.8500873259525,18.683448707599
0.122217926616541,22.6035603685704,20.1405933464501,18.7255196370255,18.4595817665378,18.1780785659787,21.6744084681506,19.2235949394267,18.2862638741653,18.1048787908873,17.767445927885,23.5327122689902,21.0575917534734,19.1647753998857,18.8142847421883,18.5887112040723
0.122594984661654,22.5761596832469,20.1106005722981,18.681370122946,18.4060833732021,18.1461171170901,21.6510082358833,19.1572204305959,18.2583076885279,18.0322069973825,17.7078609604327,23.5013111306105,21.0639807140004,19.1044325573641,18.7799597490217,18.5843732737475
0.122972042706767,22.5696078919914,20.0891045644289,18.6648298488274,18.3551861372365,18.1166453675525,21.6809596365455,19.1409437282857,18.2247344012999,17.9768401272221,17.66952511513,23.4582561474374,21.0372654005721,19.104925296355,18.7335321472509,18.563765619975
0.12334910075188,22.5729912991994,20.0460720679122,18.6881952241409,18.2880522904986,18.1176083225953,21.6622918517347,19.1420848625354,18.282004871961,17.8768757090096,17.6833414430893,23.4836907466641,20.950059273289,19.0943855763208,18.6992288719876,18.5518752021013
0.123726158796992,22.5895515730173,20.0606501873124,18.6560800977816,18.3010747532697,18.0974678478604,21.6794277864178,19.1624014545388,18.2917898524475,17.905460219419,17.691327773712,23.4996753596169,20.9588989200861,19.0203703431157,18.6966892871205,18.5036079220089
0.124103216842105,22.5614246753825,20.0117396302228,18.6121208569567,18.2917277218278,18.0608267515007,21.6484589617802,19.1597080432315,18.2510144799248,17.9011354954425,17.6909924589725,23.4743903889848,20.863771217214,18.9732272339886,18.6823199482131,18.430661044029
0.124480274887218,22.6291220088207,19.9671194430999,18.5635806601184,18.2426145194849,17.992606092155,21.6852770550874,19.0954507354381,18.1888964508311,17.8869741356522,17.6253847820997,23.5729669625539,20.8387881507617,18.9382648694058,18.5982549033177,18.3598274022103
0.124857332932331,22.6283701766766,19.9409633951621,18.5385754102355,18.2240001326892,17.9813832380091,21.6983802901232,19.0789015152336,18.1680300782165,17.8542038451965,17.6361705166836,23.55836006323,20.8030252750906,18.9091207422546,18.5937964201819,18.3265959593347
0.125234390977444,22.6216479776429,19.9478346769777,18.5328313821454,18.2130333117252,17.961252407159,21.6878181485162,19.1123941561174,18.1450944340487,17.8679739978119,17.5970755453652,23.5554778067697,20.783275197838,18.9205683302421,18.5580926256384,18.3254292689527
0.125611449022556,22.610526072696,19.8950229715218,18.5365239998652,18.1855279273504,17.9506736760198,21.6571035247166,19.0362024842833,18.1669214287894,17.8466543573935,17.5633464061402,23.5639486206753,20.7538434587603,18.9061265709409,18.5244014973072,18.3380009458994
0.125988507067669,22.6430445432258,19.8631283950973,18.5147077685657,18.1598587892023,17.9712713703278,21.7156307311199,19.0636675688681,18.1322469687724,17.8430348888852,17.5911793149563,23.5704583553318,20.6625892213264,18.897168568359,18.4766826895195,18.3513634256993
0.126365565112782,22.6530348081608,19.8806673054595,18.5047384721763,18.1466869361142,17.9332470695114,21.7391622885504,19.0451771268656,18.1572253236808,17.8147956197312,17.5588059364054,23.5669073277711,20.7161574840535,18.8522516206717,18.4785782524973,18.3076882026175
0.126742623157895,22.620060369188,19.8534360337827,18.4159749610778,18.1337168874525,17.9297861572506,21.7400037139097,19.0063784928006,18.035723093255,17.7987799913724,17.5116181149844,23.5001170244664,20.7004935747648,18.7962268289007,18.4686537835326,18.3479541995167
0.127119681203007,22.5978854918142,19.8212844501057,18.4274195052558,18.1048122663338,17.8814912940821,21.7078978274975,19.0171668665929,18.0830157490214,17.7740991336434,17.4754056251145,23.4878731561308,20.6254020336185,18.7718232614903,18.4355253990242,18.2875769630497
0.12749673924812,22.6295461749212,19.8189116728413,18.4232022980741,18.0855390108015,17.8876246235676,21.7323550409774,19.0389479135457,18.0793077520782,17.7609395772422,17.5061389627405,23.526737308865,20.5988754321368,18.7670968440701,18.4101384443608,18.2691102843947
0.127873797293233,22.6340283884886,19.8039807527417,18.4261923515404,18.1266671050124,17.885473513287,21.7830340392243,19.0188098794213,18.0735674162615,17.7612092361193,17.4602922458747,23.4850227377528,20.5891516260621,18.7788172868193,18.4921249739055,18.3106547806992
0.128250855338346,22.6495938344645,19.7722961610976,18.3589345195133,18.1316100903404,17.8559713743837,21.7625368032597,19.0121084646806,18.0308233163519,17.741818462357,17.4541417218319,23.5366508656694,20.5324838575145,18.6870457226746,18.5214017183238,18.2578010269354
0.128627913383459,22.6323402996424,19.7909566416146,18.3675626605499,18.0105969577006,17.7931864202504,21.7403654134235,19.0493922196983,17.9799108126217,17.6609097514193,17.3812561097307,23.5243151858613,20.5325210635308,18.755214508478,18.360284163982,18.2051167307702
0.129004971428571,22.6770760086296,19.7705638914197,18.3702471230653,18.0209097973313,17.7579685044765,21.7362100882809,19.0234309788403,17.9868723806082,17.6929040730073,17.3904973437126,23.6179419289784,20.5176968039991,18.7536218655224,18.3489155216553,18.1254396652404
0.129382029473684,22.6803617941896,19.7398511271535,18.3797903283098,18.00326609938,17.7927775653661,21.7311674376385,18.9884880815942,18.0199152931897,17.6714709293954,17.4792001839582,23.6295561507407,20.4912141727129,18.7396653634299,18.3350612693645,18.1063549467741
0.129759087518797,22.645740049134,19.6816571373934,18.3508069823364,18.0114174717924,17.7910577933833,21.8380776339047,18.9819922470298,18.0105225361139,17.7004614822806,17.4241001136903,23.4534024643633,20.381322027757,18.6910914285589,18.3223734613042,18.1580154730763
0.13013614556391,22.668568835517,19.7212960080322,18.336494549009,17.9816814528621,17.7297396592012,21.8500387089581,19.048896078694,17.9858949102912,17.6679246004275,17.3796965009415,23.4870989620759,20.3936959373704,18.6870941877268,18.2954383052967,18.0797828174609
0.130513203609023,22.6911959677902,19.6999110515229,18.3250603622538,17.9970399101335,17.7350754710974,21.8710047056554,19.001469063791,17.9916906550998,17.6802135251959,17.3972251540037,23.5113872299249,20.3983530392549,18.6584300694078,18.313866295071,18.0729257881911
0.130890261654135,22.6998246673323,19.7012206751687,18.3323300803048,17.9494551017726,17.7245263046322,21.8850786538549,19.0183739019957,18.0124403327198,17.6297248528393,17.3794356497113,23.5145706808097,20.3840674483418,18.6522198278899,18.2691853507059,18.069616959553
0.131267319699248,22.7155848184825,19.646890636088,18.3744416790514,17.93714038622,17.7464675839802,21.8979779271715,18.9454023692589,18.0265840785224,17.6041880497985,17.3983975868464,23.5331917097935,20.3483789029171,18.7222992795804,18.2700927226416,18.094537581114
0.131644377744361,22.7022000546613,19.6642583637208,18.3356726694259,17.9189841116045,17.7338007874415,21.8995766062789,18.927579082443,18.0154636784634,17.5588524891571,17.3572651695019,23.5048235030436,20.4009376449987,18.6558816603885,18.2791157340518,18.1103364053811
0.132021435789474,22.6809362883286,19.6682824670877,18.2932968329823,17.9956469449927,17.7697814613018,21.8860062300214,18.9213993686681,17.9816059164531,17.6562765687953,17.4159196343786,23.4758663466357,20.4151655655074,18.6049877495115,18.3350173211902,18.123643288225
0.132398493834586,22.6968537068059,19.6597756034307,18.3327245912714,17.9670018105336,17.7052627089889,21.8628175198461,19.005138270662,18.0135428602052,17.6381485357573,17.3343143970794,23.5308898937656,20.3144129361994,18.6519063223377,18.29585508531,18.0762110208983
0.132775551879699,22.7359184392277,19.642719659871,18.3368113487133,17.9077765209858,17.7514218524505,21.9519154044763,18.9676450832413,18.0179259713805,17.6039479323721,17.4060843536713,23.5199214739791,20.3177942365007,18.6556967260461,18.2116051095994,18.0967593512298
0.133152609924812,22.7490937734287,19.6220331914275,18.3302027646006,17.9067118740239,17.7333809610026,21.9522455287128,18.9616153882725,18.0295330001537,17.6075783553971,17.4067162941763,23.5459420181446,20.2824509945825,18.6308725290474,18.2058453926506,18.0600456278288
0.133529667969925,22.7756624350419,19.6262980536401,18.3149882937099,17.9005334628864,17.708234071206,21.9928108473302,18.9791963067319,18.0143952398474,17.5903524294506,17.345586715782,23.5585140227536,20.2733998005484,18.6155813475724,18.2107144963221,18.0708814266299
0.133906726015038,22.7370080303719,19.6061410295523,18.2944092495686,17.9795937739164,17.6890650703399,21.9274438933396,18.9747854220999,17.9741544881753,17.6835078881714,17.3372842210473,23.5465721674041,20.2374966370047,18.6146640109619,18.2756796596614,18.0408459196325
0.13428378406015,22.7615249248297,19.6003925548069,18.2888219671179,17.9538037949877,17.7087046520906,21.9998561266286,18.9585524507786,18.0028526078972,17.5866923867601,17.350388190905,23.5231937230308,20.2422326588351,18.5747913263386,18.3209152032153,18.0670211132762
0.134660842105263,22.7233932124447,19.5997187686503,18.2806425757937,17.9123266196578,17.7062621591373,21.9339032411848,18.9496344327372,18.0151737550729,17.5753177780718,17.3298411155181,23.5128831837047,20.2498031045634,18.5461113965145,18.2493354612439,18.0826832027565
0.135037900150376,22.7977207473177,19.5726861788061,18.2828784059827,17.9332882717562,17.6719899073743,22.0655398101806,18.9562770829837,17.9796829922012,17.5935197942205,17.321240291486,23.5299016844547,20.1890952746285,18.5860738197641,18.2730567492919,18.0227395232627
0.135414958195489,22.7861825363488,19.5649756663447,18.2944392641617,17.9258672797462,17.6789111329941,22.0294830891645,18.9327926646929,18.0037040032096,17.5672898304689,17.3770590696708,23.5428819835332,20.1971586679964,18.5851745251138,18.2844447290235,17.9807631963174
0.135792016240601,22.7657632315891,19.5619729067305,18.2525250772924,17.8940885094603,17.6767989105121,21.9973269624542,18.9527676113419,17.9539575207277,17.5628696073388,17.3438642215995,23.534199500724,20.171178202119,18.5510926338571,18.2253074115818,18.0097335994246
0.136169074285714,22.8165806160213,19.5565159792861,18.2492335627234,17.9227431631611,17.6695258402372,22.0692459458408,19.0067141532192,17.9748060399737,17.5931343869907,17.3217322390223,23.5639152862019,20.1063178053529,18.5236610854732,18.2523519393315,18.0173194414521
0.136546132330827,22.8302346702253,19.5886928262315,18.2647847984014,17.953139537641,17.6907661128328,22.1132377482636,19.0178876772663,17.9721563063341,17.6170057043204,17.3214480204759,23.5472315921869,20.1594979751966,18.5574132904688,18.2892733709616,18.0600842051896
0.13692319037594,22.7996414990854,19.576298689837,18.232853380354,17.8836385496783,17.7154541992433,22.0775214114131,18.9923714492084,17.9358507327355,17.5438787383444,17.3696622303428,23.5217615867576,20.1602259304655,18.5298560279725,18.2233983610122,18.0612461681438
0.137300248421053,22.7961834191219,19.5815508160892,18.2564197106896,17.905005953723,17.7068322171619,22.0573165817963,18.9753177090772,17.9632497259944,17.5318634829266,17.3830001075621,23.5350502564475,20.1877839231012,18.5495896953848,18.2781484245194,18.0306643267616
0.137677306466165,22.7764855976556,19.6156467830844,18.301050998331,17.9490026410074,17.7405221115207,22.0215592429089,19.0231625937705,18.0142267049813,17.5990429415471,17.4096758684003,23.5314119524024,20.2081309723983,18.5878752916806,18.2989623404677,18.0713683546411
0.138054364511278,22.8122700599186,19.5352343586651,18.2932049241245,17.9141540398819,17.7681710882038,22.0732049176353,18.8893293004088,17.9975188289179,17.5825474392326,17.3960105696247,23.5513352022018,20.1811394169214,18.5888910193312,18.2457606405313,18.1403316067829
0.138431422556391,22.7886366996894,19.5424648345103,18.2721786746532,17.9001587458793,17.709000014155,22.0200145261899,18.9418966995084,17.9677664610191,17.5585079495397,17.3884828555882,23.5572588731889,20.1430329695122,18.5765908882873,18.241809542219,18.0295171727218
0.138808480601504,22.8024580532416,19.5690511778584,18.2384640965984,17.880641898877,17.7177157159089,22.0327196701162,18.9950470902351,17.9297465302039,17.5278479646503,17.3343625249678,23.5721964363669,20.1430552654817,18.547181662993,18.2334358331037,18.10106890685
0.139185538646616,22.7821014208344,19.5697415158714,18.2517470127831,17.8885044580898,17.728455590382,22.015528851917,19.001479243105,17.9477489916376,17.5484441394701,17.3488862527972,23.5486739897518,20.1380037886377,18.5557450339286,18.2285647767094,18.1080249279668
0.139562596691729,22.7797616338338,19.5532995987635,18.2655038038264,17.8926221169504,17.6775111913012,21.9856910087072,19.0219060202729,17.9522731137713,17.5901205413223,17.3137471452678,23.5738322589603,20.0846931772541,18.5787344938815,18.1951236925784,18.0412752373347
0.139939654736842,22.7656827950226,19.5871928113001,18.2186050738184,17.9211205635923,17.6846054239385,22.0246189681115,19.004812969871,17.9213410026038,17.5788057927207,17.3499473959316,23.5067466219336,20.1695726527293,18.5158691450331,18.263435334464,18.0192634519455
0.140316712781955,22.8447213872695,19.5769395006651,18.2281303312383,17.9007989386019,17.7195559989646,22.068976790383,19.0144028670711,17.9260044913776,17.5457979565131,17.3659967605235,23.6204659841559,20.1394761342591,18.5302561710989,18.2557999206906,18.0731152374056
0.140693770827068,22.8155780774678,19.5696806362221,18.2560944618769,17.8762706943884,17.6945716794389,22.0810317642858,19.0119757035031,17.8991015514679,17.5365175875088,17.3045972613138,23.5501243906499,20.1273855689411,18.6130873722859,18.216023801268,18.0845460975639
0.14107082887218,22.8204512227447,19.5692791626121,18.2536455395337,17.8631824821834,17.7274276408374,22.0585722340841,18.9852670724074,17.9014261850062,17.5390369573082,17.4081532711964,23.5823302114052,20.1532912528169,18.6058648940612,18.1873280070586,18.0467020104783
0.141447886917293,22.835744093941,19.5499400958817,18.2678662650954,17.8875155926962,17.7198233163534,22.1198283459777,18.987311198848,17.9394437884592,17.5310994660811,17.3534733571477,23.5516598419043,20.1125689929153,18.5962887417316,18.2439317193114,18.0861732755591
0.141824944962406,22.8306958712021,19.4951901770024,18.2541248532008,17.8778457091957,17.6948708091442,22.1388523725145,18.9342113525012,17.9423666670411,17.5400761365922,17.32308710557,23.5225393698897,20.0561690015036,18.5658830393604,18.2156152817992,18.0666545127184
0.142202003007519,22.8572733562502,19.5209443355415,18.2398119408627,17.8765489226872,17.6963621370503,22.181316451164,18.9870073931206,17.9138954389224,17.555511271878,17.3217921617622,23.5332302613363,20.0548812779624,18.5657284428029,18.1975865734963,18.0709321123384
0.142579061052632,22.8518107045821,19.5558374455346,18.2416057666528,17.8623625381379,17.6541259174563,22.1785267035149,19.0210052916788,17.9272798988959,17.5125804844734,17.3117325702441,23.5250947056493,20.0906695993904,18.5559316344097,18.2121445918024,17.9965192646684
0.142956119097744,22.8388952542666,19.5334094236591,18.2527750601544,17.8611641814078,17.6660684951492,22.1352518200944,18.9715305735198,17.9357936985523,17.5238236906101,17.3089134021908,23.5425386884389,20.0952882737984,18.5697564217564,18.1985046722055,18.0232235881075
0.143333177142857,22.8117078175482,19.4909159300201,18.2775505090399,17.8707177900219,17.6893207144999,22.1161940629733,18.9206426166797,18.0114557482738,17.5823482540432,17.3230312188299,23.5072215721231,20.0611892433604,18.543645269806,18.1590873260007,18.0556102101699
0.14371023518797,22.8189756171073,19.4939589424861,18.2228266930606,17.8698893107658,17.674899232324,22.1633615196354,18.9697379374453,17.9293721327597,17.5621848171123,17.2829905591105,23.4745897145792,20.018179947527,18.5162812533615,18.1775938044192,18.0668079055375
0.144087293233083,22.8365500812412,19.4929897510843,18.2568317057429,17.8642656125686,17.6369406352658,22.1177721764821,18.9572095746096,17.9630276649981,17.5373582003608,17.2658940376367,23.5553279860003,20.0287699275589,18.5506357464877,18.1911730247764,18.0079872328949
0.144464351278195,22.8421973145634,19.5113227554036,18.2578354571871,17.8321605948055,17.675893211658,22.1405605717395,18.950818198006,17.9706687877072,17.4939593397009,17.3021537582793,23.5438340573873,20.0718273128013,18.545002126667,18.1703618499102,18.0496326650367
0.144841409323308,22.8272134262448,19.4914337444972,18.2311382984277,17.8864190894118,17.6823367554934,22.144572461985,18.9627655826223,17.9234007899912,17.5408761147121,17.2837381625441,23.5098543905045,20.020101906372,18.5388758068642,18.2319620641115,18.0809353484426
0.145218467368421,22.8257851986478,19.4958128610895,18.2052431880379,17.8988630030105,17.6499183273544,22.1160558136727,18.9910646157795,17.8940321726904,17.582839801373,17.3068318582092,23.5355145836229,20.0005611063995,18.5164542033853,18.2148862046479,17.9930047964997
0.145595525413534,22.8002609746768,19.50960090871,18.2041037351392,17.8574624124875,17.6304616562971,22.0461058376223,18.9625230384156,17.8879225384265,17.5097738108151,17.2803108566473,23.5544161117313,20.0566787790043,18.5202849318519,18.2051510141598,17.9806124559469
0.145972583458647,22.8177623704801,19.4721105272101,18.1991215777961,17.8275896364671,17.6366896408899,22.1057837534808,18.9200058984972,17.8856147356416,17.4746972673038,17.2734342634234,23.5297409874794,20.0242151559229,18.5126284199505,18.1804820056304,17.9999450183564
0.146349641503759,22.8289310440344,19.4975307053673,18.1621535492967,17.8475914099808,17.6432636570736,22.0705850118334,18.9722163197448,17.841996663139,17.5059783839593,17.2797070984165,23.5872770762354,20.0228450909898,18.4823104354544,18.1892044360022,18.0068202157307
0.146726699548872,22.8771176900317,19.5158847333908,18.1423970134165,17.8299928879106,17.6058194256036,22.1037532230385,18.9751281099874,17.8423664324072,17.5174854071799,17.2344639715804,23.6504821570249,20.0566413567941,18.4424275944258,18.1425003686413,17.9771748796268
0.147103757593985,22.8102888059638,19.5311115974948,18.1379843777921,17.7975787896663,17.6500798934393,22.0261593150241,19.0458502570549,17.8351671015759,17.4676976584484,17.2887145332391,23.5944182969035,20.0163729379346,18.4408016540082,18.1274599208842,18.0114452536394
0.147480815639098,22.8197526671693,19.5330984203866,18.1691683151837,17.8029343681545,17.6489649116705,22.0824853392289,19.0190726270049,17.8685966338354,17.5053317917928,17.3044877609248,23.5570199951097,20.0471242137682,18.469739996532,18.1005369445162,17.9934420624163
0.14785787368421,22.8673549809879,19.5154495809435,18.1844103300804,17.7921434300734,17.6100164665655,22.0514691554617,19.0104225594628,17.8884193744071,17.4131317748277,17.2595750737158,23.683240806514,20.0204766024242,18.4804012857538,18.171155085319,17.9604578594152
0.148234931729323,22.8239500990646,19.4816020691673,18.1934424186516,17.8024687746577,17.6169662890354,22.0898022270239,18.9791838389529,17.917244725694,17.4767628622409,17.2552941252326,23.5580979711053,19.9840202993818,18.4696401116092,18.1281746870744,17.9786384528382
0.148611989774436,22.8312683569839,19.5019391103551,18.1750274090924,17.8004371065082,17.64881772116,22.0889725794884,18.982616888035,17.8974636273905,17.4882753513409,17.2197413672263,23.5735641344794,20.0212613326751,18.4525911907943,18.1125988616755,18.0778940750937
0.148989047819549,22.8079801594793,19.4783855909068,18.2046372714279,17.7664968944417,17.6248756427226,22.0401953091587,19.0056574113831,17.9276960604302,17.4270798088549,17.2414894942481,23.5757650097999,19.9511137704305,18.4815784824256,18.1059139800285,18.0082617911971
0.149366105864662,22.8048895479177,19.4714432704693,18.1689302084024,17.8067024774198,17.5798936541137,22.0790201306761,18.9971865656549,17.86941070321,17.4931017809901,17.200070307467,23.5307589651593,19.9456999752837,18.4684497135948,18.1203031738495,17.9597170007604
0.149743163909774,22.8232315898493,19.4752832718147,18.1428500071638,17.792060447798,17.5610295668426,22.0742836602348,18.9698780830288,17.8734848363236,17.4847814502833,17.1869395979949,23.5721795194638,19.9806884606007,18.4122151780039,18.0993394453127,17.9351195356902
0.150120221954887,22.8174570047763,19.4960762827956,18.1240969413298,17.7161886314771,17.6117482119395,22.0727295811954,19.0029693197581,17.8242060969258,17.399922601225,17.231557470875,23.5621844283572,19.989183245833,18.4239877857338,18.0324546617292,17.991938953004
0.15049728,22.7763663925085,19.5086518543478,18.1397504489649,17.7243022496539,17.5916817217196,22.0295044331038,19.0661165382941,17.8485646147383,17.3839775220793,17.2383328749365,23.5232283519132,19.9511871704015,18.4309362831915,18.0646269772285,17.9450305685027


==> figs/ResultsCMeas.csv <==
xAxis,C_L
0,19.4097277952298
0.00280583458646617,18.8576763734507
0.00561166917293233,19.0521834811485
0.0084175037593985,18.7510422657221
0.0112233383458647,17.7188674414922
0.0140291729323308,17.9896478833031
0.016835007518797,17.9113592646412
0.0196408421052632,18.0483752698369
0.0224466766917293,17.8607746084541
0.0252525112781955,17.6880680678462
0.0280583458646617,17.8292720071695
0.0308641804511278,18.1258915345513
0.033670015037594,17.9280993846641
0.0364758496240602,18.419159810897
0.0392816842105263,18.5153015270601
0.0420875187969925,18.2716271486656
0.0448933533834587,18.0288594589013
0.0476991879699248,18.2397659514263
0.050505022556391,18.680961790844
0.0533108571428572,18.1609518432623
0.0561166917293233,18.1124868206625
0.0589225263157895,18.2685590291515
0.0617283609022557,18.5204951812306
0.0645341954887218,18.4632336667263
0.067340030075188,18.9489606807858
0.0701458646616542,19.3641732733156
0.0729516992481204,21.0177292113369
0.0757575338345865,22.5450169118711
0.0785633684210527,24.2935052155251
0.0813692030075189,26.4884758983473
0.084175037593985,28.3021231094311
0.0869808721804512,30.4904748420439
0.0897867067669174,32.6098669418246
0.0925925413533835,34.3779680878897
0.0953983759398497,36.6872635153855
0.0982042105263159,37.9279748289433
0.101010045112782,39.4149811330949
0.103815879699248,39.5389087605499
0.106621714285714,40.3343536377875
0.109427548872181,38.8968810369888
0.112233383458647,38.846320010556
0.115039218045113,36.5761910483901
0.117845052631579,34.9599475881416
0.120650887218045,34.3486873662241
0.123456721804511,33.328584718211
0.126262556390978,31.9202957868879
0.129068390977444,29.59801156853
0.13187422556391,27.7795608649798
0.134680060150376,25.7371548786882
0.137485894736842,22.9272370989906
0.140291729323308,21.0498020918824
0.143097563909775,19.831633475352
0.145903398496241,19.2538658292374
0.148709233082707,18.530475903861
0.151515067669173,18.784364661351
0.154320902255639,18.4558649948024
0.157126736842105,18.3461248384768
0.159932571428572,18.761758334067
0.162738406015038,18.7374890308283
0.165544240601504,18.1437675172951
0.16835007518797,18.2052559013486
0.171155909774436,18.0327702632135
0.173961744360902,18.1211364630347
0.176767578947369,18.0870640279002
0.179573413533835,18.1809569172852
0.182379248120301,17.8765273130306
0.185185082706767,17.6465572918595
0.187990917293233,17.7404338785451
0.190796751879699,18.0028911408764
0.193602586466166,18.452790334352
0.196408421052632,17.8787390981494
0.199214255639098,18.0710697399899
0.202020090225564,18.3778574580301
0.20482592481203,18.2634502422864
0.207631759398496,18.1313614097044
0.210437593984963,18.505878479148
0.213243428571429,18.5431731514056
0.216049263157895,18.5189900756799
0.218855097744361,19.145616910048
0.221660932330827,19.3588742590055
0.224466766917293,20.7856486882857
0.22727260150376,22.1950322681268
0.230078436090226,24.220184799981
0.232884270676692,26.9778633507624
0.235690105263158,28.2001721737462
0.238495939849624,30.6695656846881
0.24130177443609,32.9724319969519
0.244107609022557,34.7146645964242
0.246913443609023,36.5364045037027
0.249719278195489,38.0286494921669
0.252525112781955,37.8460243596528
0.255330947368421,37.2172036558426
0.258136781954887,37.3491567626813
0.260942616541354,36.9292893436796
0.26374845112782,36.7848203111144
0.266554285714286,35.7293626641821
0.269360120300752,35.5865987283837
0.272165954887218,34.0961672028457
0.274971789473684,32.0300862789638
0.277777624060151,31.1499611901855
0.280583458646617,28.9412506161116
0.283389293233083,27.0150236181245
0.286195127819549,25.3786605656582
0.289000962406015,23.7425721465714
0.291806796992481,23.0209169168258
0.294612631578948,21.1425012252469
0.297418466165414,20.9765074329377
0.30022430075188,20.3664893272549
0.303030135338346,19.8579220610829
0.305835969924812,19.2243407279384
0.308641804511278,18.6304395865469
0.311447639097745,18.2787633914144
0.314253473684211,18.3500290218374
0.317059308270677,17.9909987567915
0.319865142857143,18.0999274028723
0.322670977443609,17.9791472692407
0.325476812030075,17.959359417909
0.328282646616542,18.1553214828885
0.331088481203008,18.0688631158526
0.333894315789474,18.1006436851517
0.33670015037594,18.3587226890913
0.339505984962406,18.1062008755103
0.342311819548872,18.4318847135255
0.345117654135339,17.851116466538
0.347923488721805,17.9754740060522
0.350729323308271,18.4874447919195
0.353535157894737,18.1026303020165
0.356340992481203,17.9459393630648
0.359146827067669,18.029946441768
0.361952661654136,18.2265173361671
0.364758496240602,18.572775391435
0.367564330827068,18.9051461384249
0.370370165413534,18.8426523397728
0.373176,19.0984429731805
0.375981834586466,21.0470429024225
0.378787669172933,22.7112460214953
0.381593503759399,25.116245188301
0.384399338345865,27.0819276565866
0.387205172932331,29.6063632501025
0.390011007518797,31.9980232676996
0.392816842105263,33.5415331980785
0.39562267669173,35.6998113544587
0.398428511278196,37.5252463528551
0.401234345864662,38.91068455351
0.404040180451128,39.6406148366912
0.406846015037594,39.3730575489692
0.40965184962406,38.555479666624
0.412457684210527,38.0591716772657
0.415263518796993,36.8305867447502
0.418069353383459,35.7357443135579
0.420875187969925,35.8796820927731
0.423681022556391,34.765256791134
0.426486857142857,32.9293431920053
0.429292691729324,30.5357156900677
0.43209852631579,28.2287024385164
0.434904360902256,26.5895174800783
0.437710195488722,25.0752913424963
0.440516030075188,23.2556996010857
0.443321864661654,21.41009742099
0.446127699248121,19.6634543837162
0.448933533834587,19.0570686707595
0.451739368421053,18.7543984177956
0.454545203007519,19.0349282795005
0.457351037593985,18.5753320780104
0.460156872180451,19.5262502437807
0.462962706766918,18.7992068855803
0.465768541353384,18.7604235115819
0.46857437593985,18.4796669492064
0.471380210526316,18.1461230700869
0.474186045112782,18.1760375174219
0.476991879699248,18.0996219812536
0.479797714285715,18.1222423553071
0.482603548872181,18.1937362404762
0.485409383458647,18.3953615563044
0.488215218045113,18.1807979602911
0.491021052631579,17.9695470328818
0.493826887218045,18.0916894906199
0.496632721804512,18.414833975111
0.499438556390978,18.4261698552757
0.502244390977444,18.2732809697126
0.50505022556391,18.4602749062013
0.507856060150376,18.3400877800489
0.510661894736842,18.2111606668297
0.513467729323309,18.242855671148
0.516273563909775,18.185156465143
0.519079398496241,19.0695563785898
0.521885233082707,19.1560157655136
0.524691067669173,19.4564684094146
0.527496902255639,20.9797186612192
0.530302736842106,23.1802466188964
0.533108571428572,24.6900439243067
0.535914406015038,27.7705866224762
0.538720240601504,29.2383756303667
0.54152607518797,31.8894412050321
0.544331909774436,33.7515894363526
0.547137744360903,35.5124733031637
0.549943578947369,35.7855863284882
0.552749413533835,36.6947719909632
0.555555248120301,37.7839389860531
0.558361082706767,36.9075912203782
0.561166917293234,37.6814664145609
0.5639727518797,37.2558908975712
0.566778586466166,36.909273855175
0.569584421052632,35.724967151158
0.572390255639098,34.3168623057477
0.575196090225564,33.289839846291
0.57800192481203,31.6652596416847
0.580807759398497,30.3704890215512
0.583613593984963,28.7767615752172
0.586419428571429,27.3816949470614
0.589225263157895,25.3420902890406
0.592031097744361,23.80566867862
0.594836932330827,22.4824610681782
0.597642766917294,21.9454034868742
0.60044860150376,21.7069498382077
0.603254436090226,20.7057956826519
0.606060270676692,19.5903798128895
0.608866105263158,18.3433930431514
0.611671939849624,18.1875631918872
0.614477774436091,17.904981712853
0.617283609022557,18.4808081382463
0.620089443609023,18.3887936266348
0.622895278195489,17.7622025459454
0.625701112781955,17.5048514615295
0.628506947368421,17.9327269960472
0.631312781954888,18.2431351328481
0.634118616541354,18.2897141920845
0.63692445112782,18.5258500963661
0.639730285714286,18.5932278813417
0.642536120300752,18.6371317577922
0.645341954887218,18.3162599112029
0.648147789473685,17.877221374522
0.650953624060151,18.511007101696
0.653759458646617,18.4369982173074
0.656565293233083,18.1126020813949
0.659371127819549,18.2766801411864
0.662176962406016,18.3055472254618
0.664982796992482,18.3619905600698
0.667788631578948,18.9551850939258
0.670594466165414,18.7085460817248
0.67340030075188,19.2567329018853
0.676206135338346,19.5371372684278
0.679011969924812,21.4205113927159
0.681817804511279,23.6862661938858
0.684623639097745,25.870440310646
0.687429473684211,28.0506737623786
0.690235308270677,30.57673592577
0.693041142857143,32.5280072031771
0.695846977443609,34.4576983502111
0.698652812030076,36.4180437855021
0.701458646616542,38.0852422636864
0.704264481203008,38.4781106637231
0.707070315789474,38.6749459012146
0.70987615037594,37.8791139708138
0.712681984962407,37.8131396844098
0.715487819548873,37.0511641873906
0.718293654135339,37.2880048026238
0.721099488721805,36.8740161317978
0.723905323308271,35.2294112519143
0.726711157894737,33.7913078618562
0.729516992481203,31.0588583973312
0.73232282706767,29.8394242805955
0.735128661654136,28.2116589954693
0.737934496240602,26.7670655310595
0.740740330827068,24.9414607193977
0.743546165413534,23.2188277013873
0.746352000000001,20.7096111764152
0.749157834586467,19.4749041376855
0.751963669172933,19.1852120963153
0.754769503759399,19.2965462744582
0.757575338345865,19.4254649237895
0.760381172932331,19.0891710383007
0.763187007518798,18.8620552684832
0.765992842105264,18.6068352762672
0.76879867669173,17.9323221554542
0.771604511278196,18.4224781771825
0.774410345864662,17.9349554472967
0.777216180451128,18.0601602831454
0.780022015037594,17.9633861789886
0.782827849624061,18.3677634362923
0.785633684210527,18.1058421137872
0.788439518796993,18.2084024886648
0.791245353383459,18.0589128377418
0.794051187969925,18.5534737675127
0.796857022556391,17.9533008156064
0.799662857142858,18.453651654601
0.802468691729324,18.3655105217675
0.80527452631579,18.2194564603239
0.808080360902256,18.4258706941274
0.810886195488722,18.243962190937
0.813692030075189,18.4858848505388
0.816497864661655,18.8827542342172
0.819303699248121,19.4514616518865
0.822109533834587,19.1745654275382
0.824915368421053,18.9203545486546
0.827721203007519,19.4519269965983
0.830527037593985,21.4418237289866
0.833332872180452,23.4234175454733
0.836138706766918,25.5986260042472
0.838944541353384,27.8803290812365
0.84175037593985,30.1492866490717
0.844556210526316,32.0425929547394
0.847362045112783,32.666180884819
0.850167879699249,34.7318745612683
0.852973714285715,35.2177227372668
0.855779548872181,36.4731688742933
0.858585383458647,38.0470869196959
0.861391218045113,37.8841500539908
0.864197052631579,38.2323017665819
0.867002887218046,37.4806160251679
0.869808721804512,36.5120596325434
0.872614556390978,35.3780468573181
0.875420390977444,33.7500835477895
0.87822622556391,33.7379768396506
0.881032060150376,32.6635000855838
0.883837894736843,30.8160405063197
0.886643729323309,29.4600401543746
0.889449563909775,27.3729411254578
0.892255398496241,25.9248440685419
0.895061233082707,24.9812981971259
0.897867067669174,23.757435211623
0.90067290225564,22.6445101402068
0.903478736842106,21.1147116570599
0.906284571428572,19.7849351176628
0.909090406015038,18.5282675161577
0.911896240601504,18.5462276869756
0.914702075187971,18.0667491956934
0.917507909774437,18.2332119722907
0.920313744360903,17.86901005756
0.923119578947369,17.8743232292711
0.925925413533835,17.6494425461862
0.928731248120301,17.9702567798244
0.931537082706768,18.08336264595
0.934342917293234,17.7717997885208
0.9371487518797,18.5099772470921
0.939954586466166,18.4982298729922
0.942760421052632,18.3426091347583
0.945566255639098,17.8180045753297
0.948372090225564,17.9755273857169
0.951177924812031,18.2220359869058
0.953983759398497,17.8811915032306
0.956789593984963,17.8596900226034
0.959595428571429,17.9700942851272
0.962401263157895,18.1384829226841
0.965207097744362,18.1723459540099
0.968012932330828,18.5003335742944
0.970818766917294,18.7271643253676
0.97362460150376,18.7126051219328
0.976430436090226,19.1048787817627
0.979236270676692,19.5350956007879
0.982042105263158,21.7803088918265
0.984847939849625,24.8159817822244
0.987653774436091,26.7191627422693
0.990459609022557,28.8913429096924
0.993265443609023,30.9186508292106
0.996071278195489,32.9339577979633
0.998877112781956,35.3225808876418
1.00168294736842,35.8071393931036
1.00448878195489,37.7435244108351
1.00729461654135,36.7994867539291
1.01010045112782,37.5760929052447
1.01290628571429,37.1311760356564
1.01571212030075,37.9222637505777
1.01851795488722,38.0526090136439
1.02132378947368,36.8381375586685
1.02412962406015,36.8717453744285
1.02693545864662,34.2554671418401
1.02974129323308,32.6404179611108
1.03254712781955,31.1021862053794
1.03535296240602,30.2930042811499
1.03815879699248,28.575723953246
1.04096463157895,26.5699252515441
1.04377046616541,24.1987735771483
1.04657630075188,21.957919945514
1.04938213533835,19.886738719651
1.05218796992481,19.2234062699778
1.05499380451128,19.7073777447998
1.05779963909775,19.3999836670648
1.06060547368421,19.244547973832
1.06341130827068,18.420951585142
1.06621714285714,18.2728476198805
1.06902297744361,17.8977319539632
1.07182881203008,18.0411373024875
1.07463464661654,18.2458833225297
1.07744048120301,18.0492292363796
1.08024631578947,17.9169095572403
1.08305215037594,18.1969278837826
1.08585798496241,18.3976984985809
1.08866381954887,18.0567710263077
1.09146965413534,17.7794897636619
1.09427548872181,17.9452801093402
1.09708132330827,18.0531084587876
1.09988715789474,18.1915915179738
1.1026929924812,17.8555332055731
1.10549882706767,17.8939882978812
1.10830466165414,17.7752707573335
1.1111104962406,18.1058249399903
1.11391633082707,17.8726939299416
1.11672216541353,18.4094242590722
1.119528,18.6922317736481


==> figs/ResultsRawMeas.csv <==
xAxis,ugen,umess
0,-0.375072481460006,-0.139011810663167
0.00142000000050757,0.161290322580645,0.0717184972685934
0.00284000000010565,0.687429425946837,0.272225104525895
0.00425999999970372,1.19541001617481,0.470137638477737
0.00568000000021129,1.66737876522111,0.64745017853328
0.00709999999980937,2.08517715994751,0.811944944608905
0.00851999999940745,2.4306466872158,0.937833796197394
0.00993999999991502,2.70668660542619,1.04327524643696
0.0113600000004226,2.89483321634571,1.1177404095584
0.0127800000000207,2.99035615100558,1.15115817743461
0.0141999999996187,2.99279763176366,1.14612262337107
0.0156200000001263,2.89742728965117,1.11270485549486
0.0170400000006339,2.71691030610065,1.04327524643696
0.0184599999993225,2.44102298043764,0.932798242133854
0.01987999999983,2.07998901333659,0.788750877407147
0.0213000000003376,1.68019653920103,0.634632404553362
0.0227199999999357,1.20822779015473,0.454725791192358
0.0241399999995338,0.697653126621296,0.254219183935057
0.0255600000000413,0.169072542497024,0.0511185033722953
0.0269800000005489,-0.359660634174627,-0.154423657948546
0.028400000000147,-0.890987884151738,-0.357524338511307
0.0298199999997451,-1.38096255378887,-0.54506057924131
0.0312400000002526,-1.83477278969695,-0.717337565233314
0.0326600000007602,-2.22678304391614,-0.87160863063448
0.0340799999994488,-2.54661702322459,-0.992309335612049
0.0354999999999563,-2.78633991515854,-1.07974486526078
0.0369200000004639,-2.94106875820185,-1.14139225440229
0.038340000000062,-3.00042725913266,-1.15939817499313
0.0397599999996601,-2.95922727134007,-1.14139225440229
0.0411800000001676,-2.83028656880398,-1.0925626392407
0.0426000000006752,-2.61619922482986,-1.01290932950835
0.0440199999993638,-2.30414746543779,-0.889461958677938
0.0454399999998714,-1.93014313180944,-0.737937559129612
0.0468600000003789,-1.48915066988128,-0.570848719748527
0.0482800000008865,-1.00695822016053,-0.385753959776605
0.0496999999995751,-0.488601336710715,-0.182653279213843
0.0511200000000827,0.0477614673299356,0.0202948088015381
0.0525400000005902,0.573900570696127,0.225989562669759
0.0539599999992788,1.08706930753502,0.426496169927061
0.0553799999997864,1.5668202764977,0.608844264046144
0.0568000000002939,2.00003051850948,0.775933103427229
0.0582200000008015,2.3688467055269,0.917386394848476
0.0596399999994901,2.6601458784753,1.02526932584613
0.0610599999999977,2.8614154484695,1.10232856227302
0.0624800000005052,2.97997985778375,1.14871669667653
0.0639000000001033,3.00057985168004,1.15115817743461
0.0653199999997014,2.92840357676931,1.12552262947478
0.066740000000209,2.75307473982971,1.05868709372234
0.0681600000007165,2.50541703543199,0.955839716788232
0.0695799999994051,2.17276528214362,0.832544938505203
0.0709999999999127,1.76534318063906,0.673238319040498
0.0724200000004203,1.31656849879452,0.493179113132115
0.0738400000000183,0.811181981872005,0.300454725791192
0.0752599999996164,0.282448805200354,0.097506637775811
0.076680000000124,-0.248725852229377,-0.10818811609241
0.0781000000006316,-0.769676808984649,-0.306100650044252
0.0795199999993201,-1.28025147251808,-0.506607257301553
0.0809399999998277,-1.74199652088992,-0.683919797357097
0.0823600000003353,-2.14682454908902,-0.838190862758263
0.0837799999999334,-2.48466444898831,-0.966673787652211
0.0851999999995314,-2.74513992736595,-1.06692709128086
0.086620000000039,-2.92046876430555,-1.1337626270333
0.0880400000005466,-2.99523911252174,-1.15939817499313
0.0894600000001446,-2.98242133854183,-1.15680410168767
0.0908799999997427,-2.86629840998566,-1.10538041322062
0.0923000000002503,-2.65999328592792,-1.02572710348827
0.0937199999998484,-2.37632374034852,-0.912656025879696
0.0951399999994464,-2.01010162663656,-0.771355327005829
0.096559999999954,-1.58467360454115,-0.611896114993744
0.0979800000004616,-1.1101107821894,-0.424359874263741
0.0994000000000597,-0.599536118655965,-0.223853267006439
0.100819999999658,-0.0708029419843135,-0.0207525864436781
0.102240000000165,0.462965788750877,0.184789574877163
0.103659999999763,0.983916745506149,0.385296182134465
0.105080000000271,1.47129734183782,0.575426496169927
0.106499999999869,1.9174779503769,0.745109408856471
0.107920000000377,2.29651783806879,0.891598254341258
0.109339999999975,2.5983458967864,1.00726340525529
0.110759999999573,2.82525101474044,1.09210486159856
0.11218000000008,2.95937986388745,1.14352855006561
0.113600000000588,3.01095614490188,1.16153447065645
0.115020000000186,2.95159764397107,1.12552262947478
0.116439999999784,2.80465102084414,1.07409894100772
0.117860000000292,2.5647755363628,0.97384563737907
0.11927999999989,2.24494155705435,0.860774559770501
0.120700000000397,1.86590166936247,0.709097567674795
0.122119999999995,1.40949736014893,0.526596881008332
0.123540000000503,0.919522690511795,0.341654713583789
0.124960000000101,0.398571733756523,0.138554033021027
0.126379999999699,-0.140537736136967,-0.0593585009308145
0.127800000000207,-0.669118320261238,-0.272682882168035
0.129219999999805,-1.17709891048921,-0.468001342814417
0.130640000000312,-1.64906765953551,-0.645313882869961
0.13205999999991,-2.05145420697653,-0.794396801660207
0.133480000000418,-2.4176763206885,-0.935850093081454
0.134900000000016,-2.69096957304605,-1.0437330240791
0.136320000000524,-2.88186284981841,-1.11835077974792
0.137740000000122,-2.98760948515275,-1.15939817499313
0.13915999999972,-2.99005096591082,-1.15176854762413
0.140580000000227,-2.89208655049287,-1.11575670644246
0.141999999999825,-2.71416364024781,-1.04892117069002
0.143420000000333,-2.44346446119572,-0.940885647144993
0.144839999999931,-2.09784234138005,-0.809808648945585
0.146260000000439,-1.68782616657002,-0.64790795617542
0.147680000000037,-1.21585741752373,-0.465407269508957
0.149099999999635,-0.715506454664754,-0.264900662251656
0.150520000000142,-0.176549577318644,-0.0619525742362743
0.15193999999974,0.357219153416547,0.143742179631947
0.153360000000248,0.878170110171819,0.344248786889248
0.154779999999846,1.37073885311441,0.536973174230171
0.156200000000354,1.82714316232795,0.709097567674795
0.157619999999952,2.22434156315806,0.858180486465041
0.15903999999955,2.54158146916105,0.98162785729545
0.160460000000057,2.78908658101138,1.07928708761864
0.161880000000565,2.94122135074923,1.12811670278024
0.163300000000163,3.00836207159642,1.15894039735099
0.164719999999761,2.96700949125645,1.14093447676016
0.166140000000269,2.84066286202582,1.09210486159856
0.167559999999867,2.62413403729362,1.00222785119175
0.168979999999465,2.32490005188147,0.886562700277718
0.170399999999972,1.94067201757866,0.734885708182012
0.17182000000048,1.50227362895596,0.565202795495468
0.173240000000078,1.02771080660421,0.385296182134465
0.174659999999676,0.506759849848933,0.184789574877163
0.176080000000184,-0.0244148075807978,-0.0233466597491379
0.177500000000691,-0.553147984252449,-0.226447340311899
0.17891999999938,-1.07150486770226,-0.421765800958281
0.180339999999887,-1.55369731742302,-0.611896114993744
0.181760000000395,-1.98431348612934,-0.778984954374828
0.183179999999993,-2.35312967314676,-0.917844172490615
0.184599999999591,-2.647175511948,-1.03091525009919
0.186020000000099,-2.85348063600574,-1.10797448652608
0.187440000000606,-2.97463911862545,-1.15176854762413
0.188859999999295,-2.99523911252174,-1.15680410168767
0.190279999999802,-2.92565691091647,-1.13116855372784
0.19170000000031,-2.76055177465133,-1.05914487136448
0.193120000000818,-2.50526444288461,-0.964079714346751
0.194539999999506,-2.17780083620716,-0.835596789452803
0.195960000000014,-1.77541428876614,-0.681325724051637
0.197380000000521,-1.3190099795526,-0.496230964079714
0.19879999999921,-0.818659016693625,-0.308694723349712
0.200219999999717,-0.295266579180273,-0.10818811609241
0.201640000000225,0.243842890713218,0.0999481185338908
0.203060000000733,0.767235328226569,0.305642872402112
0.204479999999421,1.270180364391,0.495773186437574
0.205899999999929,1.73436689352092,0.675679799798578
0.207320000000436,2.13919492172002,0.829950865199744
0.208740000000034,2.48222296823023,0.958433790093692
0.210159999999632,2.74269844660787,1.06387524033326
0.21158000000014,2.91299172948393,1.12552262947478
0.213000000000648,3.0031739249855,1.16153447065645
0.214419999999336,2.99035615100558,1.14612262337107
0.215839999999844,2.87163914914396,1.10492263557848
0.217260000000351,2.68089846491897,1.02786339915159
0.218680000000859,2.39204077272866,0.919980468153935
0.220099999999547,2.03604235969115,0.773339030121769
0.221520000000055,1.60802026429029,0.608844264046144
0.222940000000563,1.11804559465316,0.408490249336222
0.224359999999251,0.617694631794183,0.223395489364299
0.225779999999759,0.0941496017334513,0.0254829554124577
0.227200000000266,-0.447401348918119,-0.193029572435682
0.228620000000774,-0.968352305673391,-0.388348033082064
0.230039999999462,-1.44795068208869,-0.573442793053987
0.23145999999997,-1.89413129062777,-0.735343485824152
0.232880000000478,-2.27576525162511,-0.889461958677938
0.234300000000076,-2.58781701101718,-1.00772118289743
0.235719999999674,-2.81472212897122,-1.09515671254616
0.237140000000181,-2.95663319803461,-1.14658040101321
0.238560000000689,-2.9978331858272,-1.16458632160405
0.239979999999377,-2.94366283150731,-1.13620410779138
0.241399999999885,-2.79931028168584,-1.07974486526078
0.242820000000393,-2.56981109042634,-0.989715262306589
0.244239999999991,-2.25257118442335,-0.86901455732902
0.245659999999589,-1.86574907681509,-0.714743491927854
0.247080000000096,-1.42216254158147,-0.54002502517777
0.248500000000604,-0.929593798638874,-0.349742118594928
0.249920000000202,-0.398419141209143,-0.149235511337626
0.2513399999998,0.125125888851588,0.0563066499832148
0.252760000000308,0.661641285439619,0.262001403851436
0.254179999999906,1.16702780236213,0.454725791192358
0.255599999999504,1.63899655140843,0.634632404553362
0.257020000000011,2.05938901944029,0.799127170628987
0.258440000000519,2.41523483993042,0.940427869502854
0.259860000000117,2.69631031220435,1.04327524643696
0.261279999999715,2.88964506973479,1.11270485549486
0.262700000000223,2.99279763176366,1.15115817743461
0.264119999999821,2.99279763176366,1.15115817743461
0.265540000000328,2.91299172948393,1.12033448286386
0.266959999999926,2.72728659932249,1.04586931974242
0.268380000000434,2.45643482772301,0.940427869502854
0.269800000000032,2.11600085451827,0.806756797997986
0.27121999999963,1.70339060640278,0.64745017853328
0.272640000000138,1.23920407727287,0.464949491866817
0.274059999999736,0.731223487044893,0.269631031220435
0.275480000000243,0.202490310373241,0.0640888698995941
0.276899999999841,-0.333872493667409,-0.146794030579547
0.278320000000349,-0.854823450422681,-0.342112491225929
0.279739999999947,-1.35517441328166,-0.53743095187231
0.281159999999545,-1.81157872249519,-0.709555345316935
0.282580000000053,-2.2087771233253,-0.86901455732902
0.283999999999651,-2.52845851008637,-0.987273781548509
0.285420000000158,-2.77611621448408,-1.07455671864986
0.286839999999756,-2.89727469710379,-1.10538041322062
0.288260000000264,-3.00042725913266,-1.15939817499313
0.289679999999862,-2.96685689870907,-1.15176854762413
0.29110000000037,-2.84051026947844,-1.09515671254616
0.292519999999968,-2.62398144474624,-1.01290932950835
0.293940000000475,-2.32734153263955,-0.894650105288858
0.295360000000073,-1.95089571825312,-0.750755333109531
0.296779999999671,-1.51753288369396,-0.578478347117527
0.298200000000179,-1.03274636066774,-0.393536179692984
0.299619999999777,-0.516983550523392,-0.193029572435682
0.301040000000285,0.0117496261482589,0.0152592547379986
0.302459999999883,0.54811243018891,0.21820734275338
0.30388000000039,1.06387524033326,0.416119876705222
0.305299999999988,1.54103213599048,0.603808709982604
0.306720000000496,1.97683645130772,0.770897549363689
0.308140000000094,2.34550004577776,0.909604174932096
0.309559999999692,2.64473403118992,1.01763969847713
0.3109800000002,2.85622730185858,1.10232856227302
0.312399999999798,2.97479171117283,1.14352855006561
0.313820000000305,3.00057985168004,1.15375225074007
0.315239999999903,2.93359172338023,1.12292855616932
0.316660000000411,2.78145695364238,1.0612811670278
0.318080000000009,2.52098147526475,0.963621936704611
0.319499999999607,2.18832972197638,0.837733085116123
0.320920000000115,1.79891354106265,0.683462019714957
0.322340000000622,1.33472701193274,0.506149479659413
0.32376000000022,0.844599749748222,0.318460646382031
0.325179999999818,0.316019165623951,0.10773033845027
0.326600000000326,-0.21530808435316,-0.102999969481491
0.328019999999924,-0.749076815088351,-0.303506576738792
0.329439999999522,-1.25202185125278,-0.498825037385174
0.33086000000003,-1.71102023377178,-0.673696096682638
0.332280000000537,-2.12622455519272,-0.833002716147343
0.333700000000135,-2.46665852839747,-0.958891567735832
0.335119999999733,-2.72713400677511,-1.05655079805902
0.336540000000241,-2.91268654438917,-1.12857448042238
0.337959999999839,-3.00042725913266,-1.16458632160405
0.339379999999437,-2.98242133854183,-1.14917447431867
0.340799999999945,-2.8766747032075,-1.11056855983154
0.342220000000452,-2.67555772576067,-1.02313303018281
0.34364000000005,-2.39692373424482,-0.922879726554155
0.345059999999648,-2.03588976714377,-0.786767174291208
0.346480000000156,-1.61046174504837,-0.617084261604663
0.347900000000664,-1.13849299600208,-0.4345835749382
0.349319999999352,-0.630512405774102,-0.236671040986358
0.35073999999986,-0.0889614551225318,-0.0233466597491379
0.352160000000367,0.4345835749382,0.179754020813623
0.353579999999965,0.952940458388012,0.377513962218085
0.354999999999563,1.44550920133061,0.562608722190008
0.356420000000071,1.89428388317515,0.734885708182012
0.357840000000579,2.27072969756157,0.881374553666799
0.359259999999267,2.59056367687002,0.999633777886288
0.360679999999775,2.81746879482406,1.08447523422956
0.362100000000282,2.96456801049837,1.14352855006561
0.36352000000079,3.00576799829096,1.15894039735099
0.364939999999478,2.95419171727653,1.13574633014924
0.366359999999986,2.81228064821314,1.0818811609241
0.367780000000494,2.58018738364818,0.986663411358989
0.369199999999182,2.26569414349803,0.860774559770501
0.37061999999969,1.88390758995331,0.719473860896634
0.372040000000197,1.44032105471969,0.54460280159917
0.373460000000705,0.945310831019013,0.349284340952788
0.374879999999393,0.421765800958281,0.148777733695486
0.376299999999901,-0.10696737571337,-0.0593585009308145
0.377720000000409,-0.638142033143101,-0.254676961577197
0.379140000000007,-1.14627521591845,-0.457777642139958
0.380559999999605,-1.62327951902829,-0.640278328806421
0.381980000000112,-2.03848384044923,-0.791802728354747
0.38340000000062,-2.4176763206885,-0.946073793755913
0.384819999999308,-2.68578142643513,-1.0437330240791
0.386239999999816,-2.88186284981841,-1.11835077974792
0.387660000000324,-2.97723319193091,-1.15421002838221
0.389080000000831,-2.98760948515275,-1.15680410168767
0.39049999999952,-2.89986877040925,-1.11835077974792
0.391920000000027,-2.72713400677511,-1.05655079805902
0.393340000000535,-2.45887630848109,-0.948667867061373
0.394760000000133,-2.11325418866543,-0.814996795556505
0.396179999999731,-1.70583208716086,-0.6556901760918
0.397600000000239,-1.23905148472549,-0.473189489425337
0.399020000000746,-0.741294595171972,-0.277871028778954
0.400439999999435,-0.210119937742241,-0.0721762749107333
0.401859999999942,0.32380138554033,0.138554033021027
0.40328000000045,0.847193823053682,0.32868434705649
0.404700000000048,1.34754478591266,0.529190954313791
0.406119999999646,1.80135502182073,0.704062013611255
0.407540000000154,2.2011474959563,0.855586413159581
0.408960000000661,2.52357554857021,0.97643971068453
0.410380000000259,2.77367473372601,1.0689107943968
0.411799999999857,2.93618579668569,1.1307107760857
0.413220000000365,3.0031739249855,1.15375225074007
0.414639999999963,2.96960356456191,1.14093447676016
0.416059999999561,2.84585100863674,1.0895107882931
0.417480000000069,2.63695181127354,1.01504562517167
0.418900000000576,2.34046449171422,0.889004181035798
0.420320000000174,1.96905423139134,0.750297555467391
0.421739999999772,1.53843806268502,0.583208716086306
0.42316000000028,1.05349894711142,0.395519882808924
0.424579999999878,0.53773613696707,0.195165868099002
0.425999999999476,0.0065614795373394,-0.010528885769219


==> figs/freqTest_V1.csv <==
Frequency_of_capacitance_change_in_Hz,Minimum_measured_capacitance_in_pF,Maximum_measured_capacitance_in_pF
2.68269579527973,100.038863185025,899.999643728421
3.72759372031494,100.039976615177,899.998574361803
5.17947467923121,100.041552731535,899.996483206457
7.19685673001152,100.047754876433,899.99234372342
10,100.053496458198,899.984564432758
13.8949549437314,100.062434812165,899.969466774244
19.3069772888325,100.093055898465,899.940334778652
26.8269579527973,100.14309512612,899.883747824597
37.2759372031494,100.243470160271,899.774345767422
51.7947467923121,100.498481404032,899.564402786716
71.9685673001152,100.868080601876,899.158171727771
100,101.645860395084,898.373557375572
138.949549437314,103.247617060324,896.862058121119
193.069772888325,106.109054473692,893.94433177492
268.269579527972,111.426483393805,888.288199090323
372.759372031494,122.016813801263,877.522177317096
517.947467923121,141.371477915852,856.932998805768
719.685673001152,175.515906696454,843.431456965957

==> figs/freqTest_V2.csv <==
Frequency_of_capacitance_change_in_Hz,Minimum_measured_capacitance_in_pF_at_5kHz,Maximum_measured_capacitance_in_pF_at_5kHz,Minimum_measured_capacitance_in_pF_at_25kHz,Maximum_measured_capacitance_in_pF_at_25kHz,Minimum_measured_capacitance_in_pF_at_100kHz,Maximum_measured_capacitance_in_pF_at_100kHz
2.683,100.06,899.98,100.04,900.00,100.04,900.00
3.728,100.07,899.97,100.04,900.00,100.04,900.00
5.179,100.10,899.93,100.04,900.00,100.04,900.00
7.197,100.18,899.87,100.05,899.99,100.04,900.00
10,100.29,899.74,100.05,899.98,100.04,900.00
13.89,100.52,899.50,100.06,899.97,100.04,900.00
19.31,101.05,899.03,100.09,899.94,100.04,900.00
26.83,101.86,898.12,100.14,899.88,100.05,900.00
37.28,103.75,896.40,100.24,899.77,100.04,899.99
51.79,106.86,892.99,100.50,899.56,100.05,899.98
71.97,113.51,886.57,100.87,899.16,100.07,899.97
100,125.29,874.12,101.65,898.37,100.10,899.94
138.9,147.55,850.53,103.25,896.86,100.15,899.87
193.1,185.99,845.13,106.11,893.94,100.31,899.76
268.3,251.37,861.03,111.43,888.29,100.53,899.53
372.8,,,122.02,877.52,100.99,899.10
517.9,,,141.37,856.93,101.76,898.25
719.7,,,175.52,843.43,103.49,896.63
1000,,,231.53,859.36,106.45,893.50
1389,,,,,112.53,887.48
1931,,,,,123.70,875.92
2683,,,,,144.11,853.86
3728,,,,,179.83,845.71
5179,,,,,239.91,861.68
7197,,,,,,
10000,,,,,,

